Convergence of a Riemannian gradient method for the Gross-Pitaevskii energy functional in a rotating frame

This paper investigates the numerical approximation of ground states of rotating Bose-Einstein condensates. This problem requires the minimization of the Gross-Pitaevskii energy $E$ on a Hilbert manifold $\mathbb{S}$. To find a corresponding minimizer $u$, we use a generalized Riemannian gradient method that is based on the concept of Sobolev gradients in combination with an adaptively changing metric on the manifold. By a suitable choice of the metric, global energy dissipation for the arising gradient method can be proved. The energy dissipation property in turn implies global convergence to the density $|u|^2$ of a critical point $u$ of $E$ on $\mathbb{S}$. Furthermore, we present a precise characterization of the local convergence rates in a neighborhood of each ground state $u$ and how these rates depend on the first spectral gap of $E^{\prime\prime}(u)$ restricted to the $L^2$-orthogonal complement of $u$. With this we establish the first convergence results for a Riemannian gradient method to minimize the Gross-Pitaevskii energy functional in a rotating frame. At the same, we refine previous results obtained in the case without rotation. The major complication in our new analysis is the missing isolation of minimizers, which are at most unique up to complex phase shifts. For that, we introduce an auxiliary iteration in the tangent space $T_{\mathrm{i} u} \mathbb{S}$ and apply the Ostrowski theorem to characterize the asymptotic convergence rates through a weighted eigenvalue problem. Afterwards, we link the auxiliary iteration to the original Riemannian gradient method and bound the spectrum of the weighted eigenvalue problem to obtain quantitative convergence rates. Our findings are validated in numerical experiments.

==> M2AN_H1_data.txt <==
 0  1.572003973992280  
 1  1.460419570885487  
 2  1.418556455286787  
 3  1.378815379662116  
 4  1.333607031374956  
 5  1.280863407308339  
 6  1.219485618301402  
 7  1.145392135866402  
 8  1.055442858069375  
 9  0.942959391818757  
 10  0.808364388416202  
 11  0.664094760650579  
 12  0.531750994256373  
 13  0.428819527010039  
 14  0.357559618264915  
 15  0.310449777812723  
 16  0.279900424285104  
 17  0.259096558838307  
 18  0.244329454029595  
 19  0.232921858458811  
 20  0.223666857387706  
 21  0.215683553482645  
 22  0.208610038362753  
 23  0.202155581971920  
 24  0.196202994357874  
 25  0.190640235229986  
 26  0.185423532082363  
 27  0.180498436264035  
 28  0.175846054868084  
 29  0.171433162663287  
 30  0.167250371524690  
 31  0.163273479991201  
 32  0.159497075758266  
 33  0.155901415994739  
 34  0.152482888813924  
 35  0.149224370208099  
 36  0.146123146515774  
 37  0.143163926984524  
 38  0.140344520160006  
 39  0.137651112065582  
 40  0.135081873635565  
 41  0.132624283644216  
 42  0.130276806902468  
 43  0.128028096777074  
 44  0.125876880375980  
 45  0.123812892087189  
 46  0.121835100245534  
 47  0.119934234456081  
 48  0.118109486940537  
 49  0.116352498762343  
 50  0.114662668549503  
 51  0.113032465926604  
 52  0.111461479117869  
 53  0.109942927975949  
 54  0.108476573049914  
 55  0.107056309647575  
 56  0.105682053170949  
 57  0.104348303986382  
 58  0.103055115965557  
 59  0.101797530617733  
 60  0.100575725330359  
 61  0.099385223089447  
 62  0.098226310211238  
 63  0.097094937623201  
 64  0.095991488672941  
 65  0.094912293070242  
 66  0.093857819325444  
 67  0.092824732089076  
 68  0.091813574796374  
 69  0.090821308172251  
 70  0.089848540648964  
 71  0.088892493088840  
 72  0.087953832149771  
 73  0.087030007324798  
 74  0.086121734918118  
 75  0.085226664947182  
 76  0.084345558360442  
 77  0.083476240614635  
 78  0.082619511450511  
 79  0.081773348994036  
 80  0.080938588875591  
 81  0.080113342971331  
 82  0.079298478116111  
 83  0.078492223378863  
 84  0.077695474938886  
 85  0.076906564164002  
 86  0.076126414060978  
 87  0.075353446675166  
 88  0.074588610066614  
 89  0.073830406535650  
 90  0.073079808194663  
 91  0.072335389170870  
 92  0.071598144585752  
 93  0.070866713515834  
 94  0.070142113525505  
 95  0.069423042491337  
 96  0.068710540060602  
 97  0.068003358150782  
 98  0.067302557623468  
 99  0.066606941293171  
 100  0.065917589776459  
 101  0.065233353283112  
 102  0.064555330687323  
 103  0.063882417276004  
 104  0.063215727811002  
 105  0.062554199437702  
 106  0.061898960755784  
 107  0.061248989010385  
 108  0.060605422224540  
 109  0.059967275317718  
 110  0.059335692275801  
 111  0.058709723434909  
 112  0.058090513229747  
 113  0.057477144512748  
 114  0.056870757363145  
 115  0.056270464225074  
 116  0.055677394484282  
 117  0.055090688193301  
 118  0.054511457296083  
 119  0.053938866202685  
 120  0.053374003854886  
 121  0.052816056005332  
 122  0.052266081540171  
 123  0.051723285595952  
 124  0.051188691231564  
 125  0.050661520228836  
 126  0.050142753877992  
 127  0.049631629266033  
 128  0.049129080835056  
 129  0.048634358577901  
 130  0.048148346449974  
 131  0.047670306388813  
 132  0.047201068322875  
 133  0.046739905688124  
 134  0.046287591845801  
 135  0.045843412048281  
 136  0.045408081755089  
 137  0.044980897087208  
 138  0.044562516150884  
 139  0.044152247170534  
 140  0.043750690932040  
 141  0.043357168520464  
 142  0.042972224951525  
 143  0.042595195568114  
 144  0.042226571743046  
 145  0.041865704421404  
 146  0.041513034379908  
 147  0.041167929185485  
 148  0.040830782028329  
 149  0.040500978652330  
 150  0.040178868196906  
 151  0.039863855919895  
 152  0.039556250492087  
 153  0.039255477816904  
 154  0.038961809788374  
 155  0.038674694430553  
 156  0.038394370868445  
 157  0.038120309267539  
 158  0.037852719512684  
 159  0.037591094929040  
 160  0.037335619427747  
 161  0.037085810213946  
 162  0.036841828170003  
 163  0.036603213978088  
 164  0.036370109175929  
 165  0.036142078155111  
 166  0.035919245300713  
 167  0.035701198286044  
 168  0.035488046940963  
 169  0.035279402211319  
 170  0.035075361328522  
 171  0.034875557710832  
 172  0.034680077827188  
 173  0.034488576995886  
 174  0.034301132914664  
 175  0.034117422114663  
 176  0.033937514622061  
 177  0.033761107098621  
 178  0.033588263419019  
 179  0.033418699477251  
 180  0.033252473680171  
 181  0.033089320410686  
 182  0.032929293631230  
 183  0.032772145137403  
 184  0.032617925191199  
 185  0.032466402046756  
 186  0.032317622926379  
 187  0.032171371465185  
 188  0.032027692270781  
 189  0.031886383623658  
 190  0.031747487706575  
 191  0.031610816103372  
 192  0.031476409505666  
 193  0.031344092113410  
 194  0.031213902876490  
 195  0.031085677963242  
 196  0.030959454837703  
 197  0.030835080730284  
 198  0.030712591715524  
 199  0.030591845197391  
 200  0.030472876141424  
 201  0.030355551325044  
 202  0.030239904722997  
 203  0.030125811998050  
 204  0.030013306113033  
 205  0.029902270617068  
 206  0.029792737609274  
 207  0.029684598306521  
 208  0.029577883839897  
 209  0.029472492315015  
 210  0.029368454065416  
 211  0.029265673572540  
 212  0.029164180584108  
 213  0.029063885395428  
 214  0.028964816912173  
 215  0.028866890706749  
 216  0.028770134874459  
 217  0.028674470178192  
 218  0.028579924151598  
 219  0.028486422102858  
 220  0.028393990878070  
 221  0.028302560037502  
 222  0.028212155682741  
 223  0.028122711374373  
 224  0.028034252396159  
 225  0.027946716045147  
 226  0.027860126898578  
 227  0.027774425505249  
 228  0.027689635942264  
 229  0.027605701873138  
 230  0.027522646633952  
 231  0.027440416903034  
 232  0.027359035192692  
 233  0.027278450964476  
 234  0.027198686173013  
 235  0.027119692642895  
 236  0.027041491624669  
 237  0.026964037317014  
 238  0.026887350408205  
 239  0.026811387263749  
 240  0.026736167997745  
 241  0.026661650990931  
 242  0.026587855734801  
 243  0.026514742335751  
 244  0.026442329855118  
 245  0.026370580214860  
 246  0.026299511717828  
 247  0.026229087857614  
 248  0.026159326597437  
 249  0.026090192801746  
 250  0.026021703864463  
 251  0.025953826263636  
 252  0.025886576894738  
 253  0.025819923624193  
 254  0.025753882688052  
 255  0.025688423090594  
 256  0.025623560532619  
 257  0.025559265425910  
 258  0.025495553044918  
 259  0.025432394835400  
 260  0.025369805599174  
 261  0.025307757814749  
 262  0.025246265827069  
 263  0.025185303047403  
 264  0.025124883372342  
 265  0.025064981122569  
 266  0.025005609852123  
 267  0.024946744880732  
 268  0.024888399225071  
 269  0.024830549063505  
 270  0.024773207084389  
 271  0.024716350104840  
 272  0.024659990443589  
 273  0.024604105831958  
 274  0.024548707990445  
 275  0.024493775563429  
 276  0.024439320017045  
 277  0.024385320470933  
 278  0.024331787994369  
 279  0.024278702436042  
 280  0.024226074556418  
 281  0.024173884734544  
 282  0.024122143458220  
 283  0.024070831710889  
 284  0.024019959675785  
 285  0.023969508827556  
 286  0.023919489072381  
 287  0.023869882557881  
 288  0.023820698824322  
 289  0.023771920493947  
 290  0.023723556866075  
 291  0.023675591037865  
 292  0.023628031972320  
 293  0.023580863346710  
 294  0.023534093872305  
 295  0.023487707553040  
 296  0.023441712880516  
 297  0.023396094424004  
 298  0.023350860343051  
 299  0.023305995622252  
 300  0.023261508149982  
 301  0.023217383248285  
 302  0.023173628667824  
 303  0.023130230172528  
 304  0.023087195227321  
 305  0.023044510159830  
 306  0.023002182051373  
 307  0.022960197445471  
 308  0.022918563321347  
 309  0.022877266619135  
 310  0.022836314083331  
 311  0.022795693046974  
 312  0.022755410076296  
 313  0.022715452773596  
 314  0.022675827441286  
 315  0.022636522059406  
 316  0.022597542791505  
 317  0.022558877798627  
 318  0.022520533123483  
 319  0.022482497358332  
 320  0.022444776306367  
 321  0.022407358742992  
 322  0.022370250329193  
 323  0.022333440193446  
 324  0.022296933745990  
 325  0.022260720435636  
 326  0.022224805576328  
 327  0.022189178804597  
 328  0.022153845217138  
 329  0.022118794811510  
 330  0.022084032543825  
 331  0.022049548630791  
 332  0.022015347814200  
 333  0.021981420585983  
 334  0.021947771578718  
 335  0.021914391530828  
 336  0.021881284842238  
 337  0.021848442549959  
 338  0.021815868981660  
 339  0.021783555281156  
 340  0.021751505706460  
 341  0.021719711553169  
 342  0.021688176958198  
 343  0.021656893497198  
 344  0.021625865202367  
 345  0.021595083827441  
 346  0.021564553289272  
 347  0.021534265531939  
 348  0.021504224366552  
 349  0.021474421952413  
 350  0.021444861865874  
 351  0.021415536434019  
 352  0.021386449232550  
 353  0.021357592678066  
 354  0.021328970319781  
 355  0.021300574820222  
 356  0.021272409584236  
 357  0.021244467467081  
 358  0.021216751652786  
 359  0.021189255207193  
 360  0.021161981278882  
 361  0.021134923093026  
 362  0.021108083720476  
 363  0.021081456523977  
 364  0.021055044394935  
 365  0.021028840924053  
 366  0.021002848958031  
 367  0.020977062070481  
 368  0.020951483144279  
 369  0.020926105944791  
 370  0.020900933193937  
 371  0.020875958834198  
 372  0.020851185514831  
 373  0.020826607303774  
 374  0.020802226764673  
 375  0.020778038139923  
 376  0.020754043911846  
 377  0.020730238456531  
 378  0.020706624182588  
 379  0.020683195535960  
 380  0.020659954849358  
 381  0.020636896748581  
 382  0.020614023501078  
 383  0.020591329856956  
 384  0.020568817979774  
 385  0.020546482688110  
 386  0.020524326198828  
 387  0.020502343385680  
 388  0.020480536335376  
 389  0.020458900152180  
 390  0.020437436862680  
 391  0.020416141592183  
 392  0.020395016375697  
 393  0.020374056445879  
 394  0.020353263718990  
 395  0.020332633578903  
 396  0.020312167902984  
 397  0.020291862132393  
 398  0.020271718124562  
 399  0.020251731474064  
 400  0.020231903942358  
 401  0.020212231169654  
 402  0.020192714893831  
 403  0.020173350877270  
 404  0.020154140798879  
 405  0.020135080509275  
 406  0.020116171582807  
 407  0.020097410043613  
 408  0.020078797395237  
 409  0.020060329729990  
 410  0.020042008495588  
 411  0.020023829864851  
 412  0.020005795290752  
 413  0.019987901008117  
 414  0.019970148423080  
 415  0.019952533880295  
 416  0.019935058704156  
 417  0.019917719282939  
 418  0.019900516993555  
 419  0.019883448315016  
 420  0.019866514502140  
 421  0.019849712171783  
 422  0.019833042519190  
 423  0.019816502150809  
 424  0.019800092279381  
 425  0.019783809662714  
 426  0.019767655451706  
 427  0.019751626421513  
 428  0.019735723655289  
 429  0.019719944051906  
 430  0.019704288694973  
 431  0.019688754466694  
 432  0.019673342460986  
 433  0.019658049707376  
 434  0.019642877185689  
 435  0.019627822003004  
 436  0.019612885135206  
 437  0.019598063646503  
 438  0.019583358561683  
 439  0.019568767047337  
 440  0.019554290021238  
 441  0.019539924751656  
 442  0.019525672178906  
 443  0.019511529498453  
 444  0.019497497629177  
 445  0.019483573990146  
 446  0.019469759380941  
 447  0.019456051247186  
 448  0.019442450409364  
 449  0.019428954311849  
 450  0.019415563781764  
 451  0.019402276323083  
 452  0.019389092736236  
 453  0.019376010609106  
 454  0.019363030700159  
 455  0.019350150614593  
 456  0.019337371087904  
 457  0.019324689783401  
 458  0.019312107454302  
 459  0.019299621736482  
 460  0.019287233393283  
 461  0.019274940165435  
 462  0.019262742712129  
 463  0.019250638914629  
 464  0.019238629328666  
 465  0.019226711856234  
 466  0.019214887153576  
 467  0.019203153104554  
 468  0.019191510316608  
 469  0.019179956723508  
 470  0.019168492921321  
 471  0.019157116920016  
 472  0.019145829301307  
 473  0.019134628125565  
 474  0.019123513897386  
 475  0.019112484712880  
 476  0.019101541072475  
 477  0.019090681188184  
 478  0.019079905509200  
 479  0.019069212186760  
 480  0.019058601742004  
 481  0.019048072370038  
 482  0.019037624559986  
 483  0.019027256556629  
 484  0.019016968827911  
 485  0.019006759633179  
 486  0.018996629433260  
 487  0.018986576495252  
 488  0.018976601316601  
 489  0.018966702178221  
 490  0.018956879537058  
 491  0.018947131786576  
 492  0.018937459328547  
 493  0.018927860576787  
 494  0.018918335918031  
 495  0.018908883784249  
 496  0.018899504575233  
 497  0.018890196780561  
 498  0.018880960736082  
 499  0.018871794970741  
 500  0.018862699849701  
 501  0.018853673929031  
 502  0.018844717525613  
 503  0.018835829214443  
 504  0.018827009321757  
 505  0.018818256404578  
 506  0.018809570849950  
 507  0.018800951257569  
 508  0.018792397949118  
 509  0.018783909629861  
 510  0.018775486557004  
 511  0.018767127439062  
 512  0.018758832545029  
 513  0.018750600566983  
 514  0.018742431808976  
 515  0.018734325028274  
 516  0.018726280453474  
 517  0.018718296846842  
 518  0.018710374462450  
 519  0.018702512128764  
 520  0.018694710067543  
 521  0.018686967097915  
 522  0.018679283481656  
 523  0.018671658028763  
 524  0.018664091002670  
 525  0.018656581232591  
 526  0.018649128950576  
 527  0.018641733033759  
 528  0.018634393697112  
 529  0.018627109813560  
 530  0.018619881640590  
 531  0.018612708069966  
 532  0.018605589336677  
 533  0.018598524392779  
 534  0.018591513398441  
 535  0.018584555331417  
 536  0.018577650401624  
 537  0.018570797613906  
 538  0.018563997150887  
 539  0.018557248011260  
 540  0.018550550320358  
 541  0.018543903164950  
 542  0.018537306707856  
 543  0.018530759982480  
 544  0.018524263163584  
 545  0.018517815308302  
 546  0.018511416550441  
 547  0.018505065980310  
 548  0.018498763760839  
 549  0.018492509015774  
 550  0.018486301867729  
 551  0.018480141451108  
 552  0.018474027884403  
 553  0.018467960367730  
 554  0.018461938983958  
 555  0.018455962886192  
 556  0.018450032198830  
 557  0.018444146099476  
 558  0.018438304716289  
 559  0.018432507242079  
 560  0.018426753796839  
 561  0.018421043582009  
 562  0.018415376704885  
 563  0.018409752378479  
 564  0.018404170737776  
 565  0.018398630971163  
 566  0.018393133213310  
 567  0.018387676709539  
 568  0.018382261564455  
 569  0.018376887030269  
 570  0.018371553224504  
 571  0.018366259394820  
 572  0.018361005649109  
 573  0.018355791329684  
 574  0.018350616483265  
 575  0.018345480434611  
 576  0.018340383268653  
 577  0.018335324293405  
 578  0.018330303556070  
 579  0.018325320404472  
 580  0.018320374925824  
 581  0.018315466473298  
 582  0.018310595118764  
 583  0.018305760240990  
 584  0.018300961875907  
 585  0.018296199426416  
 586  0.018291472939322  
 587  0.018286781814292  
 588  0.018282126096185  
 589  0.018277505180937  
 590  0.018272919125845  
 591  0.018268367320191  
 592  0.018263849838201  
 593  0.018259366125409  
 594  0.018254916210200  
 595  0.018250499534155  
 596  0.018246116125032  
 597  0.018241765439420  
 598  0.018237447508258  
 599  0.018233161821307  
 600  0.018228908385195  
 601  0.018224686679081  
 602  0.018220496741769  
 603  0.018216338044261  
 604  0.018212210624899  
 605  0.018208113944992  
 606  0.018204048064863  
 607  0.018200012492117  
 608  0.018196007271760  
 609  0.018192031924684  
 610  0.018188086459267  
 611  0.018184170376904  
 612  0.018180283705558  
 613  0.018176425987130  
 614  0.018172597231926  
 615  0.018168796960143  
 616  0.018165025204943  
 617  0.018161281490749  
 618  0.018157565857592  
 619  0.018153877848682  
 620  0.018150217517426  
 621  0.018146584407888  
 622  0.018142978540363  
 623  0.018139399479222  
 624  0.018135847248393  
 625  0.018132321388656  
 626  0.018128821939555  
 627  0.018125348501590  
 628  0.018121901072919  
 629  0.018118479233264  
 630  0.018115083016388  
 631  0.018111711996338  
 632  0.018108366207052  
 633  0.018105045221390  
 634  0.018101749087165  
 635  0.018098477393383  
 636  0.018095230148319  
 637  0.018092006990474  
 638  0.018088807904138  
 639  0.018085632533809  
 640  0.018082480896699  
 641  0.018079352644019  
 642  0.018076247754894  
 643  0.018073165845211  
 644  0.018070106957851  
 645  0.018067070711145  
 646  0.018064057111030  
 647  0.018061065811477  
 648  0.018058096824081  
 649  0.018055149834737  
 650  0.018052224826108  
 651  0.018049321463746  
 652  0.018046439747949  
 653  0.018043579343950  
 654  0.018040740262366  
 655  0.018037922181131  
 656  0.018035125095333  
 657  0.018032348723654  
 658  0.018029593038542  
 659  0.018026857722203  
 660  0.018024142768355  
 661  0.018021447857554  
 662  0.018018772978970  
 663  0.018016117870773  
 664  0.018013482519131  
 665  0.018010866631523  
 666  0.018008270193172  
 667  0.018005692944436  
 668  0.018003134842930  
 669  0.018000595630686  
 670  0.017998075298009  
 671  0.017995573561478  
 672  0.017993090421320  
 673  0.017990625581285  
 674  0.017988179055145  
 675  0.017985750568844  
 676  0.017983340117482  
 677  0.017980947417845  
 678  0.017978572470785  
 679  0.017976215032717  
 680  0.017973875085342  
 681  0.017971552366250  
 682  0.017969246869262  
 683  0.017966958333752  
 684  0.017964686765004  
 685  0.017962431938353  
 686  0.017960193815571  
 687  0.017957972149773  
 688  0.017955766940505  
 689  0.017953577956374  
 690  0.017951405179554  
 691  0.017949248378193  
 692  0.017947107531627  
 693  0.017944982412533  
 694  0.017942873021436  
 695  0.017940779139545  
 696  0.017938700743157  
 697  0.017936637598593  
 698  0.017934589714674  
 699  0.017932556866311  
 700  0.017930539040643  
 701  0.017928536030868  
 702  0.017926547834722  
 703  0.017924574235264  
 704  0.017922615227131  
 705  0.017920670597280  
 706  0.017918740334103  
 707  0.017916824218778  
 708  0.017914922250660  
 709  0.017913034224445  
 710  0.017911160140249  
 711  0.017909299803852  
 712  0.017907453197372  
 713  0.017905620124764  
 714  0.017903800568506  
 715  0.017901994337254  
 716  0.017900201407380  
 717  0.017898421617325  
 718  0.017896654948475  
 719  0.017894901193604  
 720  0.017893160360541  
 721  0.017891432269462  
 722  0.017889716899977  
 723  0.017888014089456  
 724  0.017886323814591  
 725  0.017884645888442  
 726  0.017882980315994  
 727  0.017881326922228  
 728  0.017879685687582  
 729  0.017878056461043  
 730  0.017876439211956  
 731  0.017874833792562  
 732  0.017873240175935  
 733  0.017871658189472  
 734  0.017870087838023  
 735  0.017868528948148  
 736  0.017866981510619  
 737  0.017865445355169  
 738  0.017863920487120  
 739  0.017862406737725  
 740  0.017860904100724  
 741  0.017859412429267  
 742  0.017857931698693  
 743  0.017856461752272  
 744  0.017855002583955  
 745  0.017853554048193  
 746  0.017852116149330  
 747  0.017850688730069  
 748  0.017849271784882  
 749  0.017847865161034  
 750  0.017846468842096  
 751  0.017845082690264  
 752  0.017843706703610  
 753  0.017842340736113  
 754  0.017840984775806  
 755  0.017839638679382  
 756  0.017838302446508  
 757  0.017836975953367  
 758  0.017835659172695  
 759  0.017834351957849  
 760  0.017833054305681  
 761  0.017831766074345  
 762  0.017830487269139  
 763  0.017829217765038  
 764  0.017827957546235  
 765  0.017826706482242  
 766  0.017825464560554  
 767  0.017824231665256  
 768  0.017823007768547  
 769  0.017821792747982  
 770  0.017820586601811  
 771  0.017819389198717  
 772  0.017818200528597  
 773  0.017817020477056  
 774  0.017815849036232  
 775  0.017814686087844  
 776  0.017813531619820  
 777  0.017812385518656  
 778  0.017811247781270  
 779  0.017810118290533  
 780  0.017808997031584  
 781  0.017807883900990  
 782  0.017806778873930  
 783  0.017805681850166  
 784  0.017804592814085  
 785  0.017803511663074  
 786  0.017802438382198  
 787  0.017801372870692  
 788  0.017800315119039  
 789  0.017799265015148  
 790  0.017798222536694  
 791  0.017797187592170  
 792  0.017796160177640  
 793  0.017795140176661  
 794  0.017794127580867  
 795  0.017793122303073  
 796  0.017792124325204  
 797  0.017791133539005  
 798  0.017790149940690  
 799  0.017789173445842  
 800  0.017788204035007  
 801  0.017787241615834  
 802  0.017786286185274  
 803  0.017785337642374  
 804  0.017784395979607  
 805  0.017783461107713  
 806  0.017782533002841  
 807  0.017781611567891  
 808  0.017780696796337  
 809  0.017779788613138  
 810  0.017778887006159  
 811  0.017777991891405  
 812  0.017777103252100  
 813  0.017776221010131  
 814  0.017775345148418  
 815  0.017774475599528  
 816  0.017773612339965  
 817  0.017772755284458  
 818  0.017771904423405  
 819  0.017771059687715  
 820  0.017770221045896  
 821  0.017769388433981  
 822  0.017768561837952  
 823  0.017767741189538  
 824  0.017766926458726  
 825  0.017766117567033  
 826  0.017765314507872  
 827  0.017764517205159  
 828  0.017763725652686  
 829  0.017762939784133  
 830  0.017762159574600  
 831  0.017761384945061  
 832  0.017760615896599  
 833  0.017759852351977  
 834  0.017759094305963  
 835  0.017758341669686  
 836  0.017757594445355  
 837  0.017756852559209  
 838  0.017756116008821  
 839  0.017755384720552  
 840  0.017754658688982  
 841  0.017753937837132  
 842  0.017753222160794  
 843  0.017752511601693  
 844  0.017751806142883  
 845  0.017751105716952  
 846  0.017750410318118  
 847  0.017749719874548  
 848  0.017749034385006  
 849  0.017748353786646  
 850  0.017747678064699  
 851  0.017747007156129  
 852  0.017746341052912  
 853  0.017745679687804  
 854  0.017745023059956  
 855  0.017744371104029  
 856  0.017743723814805  
 857  0.017743081122263  
 858  0.017742443016539  
 859  0.017741809437064  
 860  0.017741180380474  
 861  0.017740555789350  
 862  0.017739935655837  
 863  0.017739319936041  
 864  0.017738708604639  
 865  0.017738101610007  
 866  0.017737498938360  
 867  0.017736900536559  
 868  0.017736306398989  
 869  0.017735716472872  
 870  0.017735130745476  
 871  0.017734549169711  
 872  0.017733971727162  
 873  0.017733398371902  
 874  0.017732829089414  
 875  0.017732263829664  
 876  0.017731702582538  
 877  0.017731145311244  
 878  0.017730591990959  
 879  0.017730042583387  
 880  0.017729497077111  
 881  0.017728955420622  
 882  0.017728417604522  
 883  0.017727883582132  
 884  0.017727353341702  
 885  0.017726826836409  
 886  0.017726304058813  
 887  0.017725784956767  
 888  0.017725269525499  
 889  0.017724757714959  
 890  0.017724249523418  
 891  0.017723744903924  
 892  0.017723243839182  
 893  0.017722746296194  
 894  0.017722252266419  
 895  0.017721761714503  
 896  0.017721274616535  
 897  0.017720790929309  
 898  0.017720310644396  
 899  0.017719833722515  
 900  0.017719360153631  
 901  0.017718889896304  
 902  0.017718422944306  
 903  0.017717959260873  
 904  0.017717498834852  
 905  0.017717041628058  
 906  0.017716587634550  
 907  0.017716136810179  
 908  0.017715689145591  
 909  0.017715244607653  
 910  0.017714803185680  
 911  0.017714364837542  
 912  0.017713929557389  
 913  0.017713497304845  
 914  0.017713068078573  
 915  0.017712641836848  
 916  0.017712218574007  
 917  0.017711798251665  
 918  0.017711380866572  
 919  0.017710966378482  
 920  0.017710554784774  
 921  0.017710146042464  
 922  0.017709740145366  
 923  0.017709337054611  
 924  0.017708936765098  
 925  0.017708539239143  
 926  0.017708144475227  
 927  0.017707752438259  
 928  0.017707363124338  
 929  0.017706976490826  
 930  0.017706592540975  
 931  0.017706211236258  
 932  0.017705832577714  
 933  0.017705456518792  
 934  0.017705083054095  
 935  0.017704712169349  
 936  0.017704343847632  
 937  0.017703978047766  
 938  0.017703614771696  
 939  0.017703253987855  
 940  0.017702895692201  
 941  0.017702539843949  
 942  0.017702186443294  
 943  0.017701835462599  
 944  0.017701486893183  
 945  0.017701140702139  
 946  0.017700796890117  
 947  0.017700455420125  
 948  0.017700116289121  
 949  0.017699779469152  
 950  0.017699444955887  
 951  0.017699112722957  
 952  0.017698782765080  
 953  0.017698455055020  
 954  0.017698129586608  
 955  0.017697806322754  
 956  0.017697485263809  
 957  0.017697166381966  
 958  0.017696849670026  
 959  0.017696535095465  
 960  0.017696222660581  
 961  0.017695912334394  
 962  0.017695604117668  
 963  0.017695297976497  
 964  0.017694993908024  
 965  0.017694691886319  
 966  0.017694391909436  
 967  0.017694093961669  
 968  0.017693798030811  
 969  0.017693504090353  
 970  0.017693212136547  
 971  0.017692922135509  
 972  0.017692634087481  
 973  0.017692347970723  
 974  0.017692063781153  
 975  0.017691781495538  
 976  0.017691501103249  
 977  0.017691222583039  
 978  0.017690945932929  
 979  0.017690671122679  
 980  0.017690398151034  
 981  0.017690127001236  
 982  0.017689857662407  
 983  0.017689590115399  
 984  0.017689324351125  
 985  0.017689060347794  
 986  0.017688798102535  
 987  0.017688537590247  
 988  0.017688278817472  
 989  0.017688021747851  
 990  0.017687766382500  
 991  0.017687512700742  
 992  0.017687260695856  
 993  0.017687010339451  
 994  0.017686761640364  
 995  0.017686514566291  
 996  0.017686269123576  
 997  0.017686025283166  
 998  0.017685783045715  
 999  0.017685542385920  
 1000  0.017685303307045  
 1001  0.017685065789317  
 1002  0.017684829826493  
 1003  0.017684595397357  
 1004  0.017684362496434  
 1005  0.017684131104328  
 1006  0.017683901218977  
 1007  0.017683672819382  
 1008  0.017683445906802  
 1009  0.017683220466564  
 1010  0.017682996494071  
 1011  0.017682773960931  
 1012  0.017682552868599  
 1013  0.017682333200869  
 1014  0.017682114949886  
 1015  0.017681898100512  
 1016  0.017681682650829  
 1017  0.017681468577678  
 1018  0.017681255876165  
 1019  0.017681044526414  
 1020  0.017680834533897  
 1021  0.017680625872266  
 1022  0.017680418539896  
 1023  0.017680212526627  
 1024  0.017680007826097  
 1025  0.017679804421299  
 1026  0.017679602310513  
 1027  0.017679401474534  
 1028  0.017679201909350  
 1029  0.017679003592338  
 1030  0.017678806528561  
 1031  0.017678610702056  
 1032  0.017678416112821  
 1033  0.017678222737004  
 1034  0.017678030579764  
 1035  0.017677839621458  
 1036  0.017677649859176  
 1037  0.017677461273569  
 1038  0.017677273868478  
 1039  0.017677087628475  
 1040  0.017676902543268  
 1041  0.017676718601842  
 1042  0.017676535800081  
 1043  0.017676354127217  
 1044  0.017676173575758  
 1045  0.017675994134644  
 1046  0.017675815799552  
 1047  0.017675638557317  
 1048  0.017675462404858  
 1049  0.017675287331030  
 1050  0.017675113330408  
 1051  0.017674940382046  
 1052  0.017674768493439  
 1053  0.017674597646762  
 1054  0.017674427833695  
 1055  0.017674259043055  
 1056  0.017674091274569  
 1057  0.017673924510410  
 1058  0.017673758753502  
 1059  0.017673593988313  
 1060  0.017673430210832  
 1061  0.017673267411430  
 1062  0.017673105588836  
 1063  0.017672944726337  
 1064  0.017672784825088  
 1065  0.017672625870303  
 1066  0.017672467858957  
 1067  0.017672310776395  
 1068  0.017672154623701  
 1069  0.017671999385455  
 1070  0.017671845063154  
 1071  0.017671691638891  
 1072  0.017671539114287  
 1073  0.017671387474728  
 1074  0.017671236721417  
 1075  0.017671086836998  
 1076  0.017670937826898  
 1077  0.017670789671788  
 1078  0.017670642373377  
 1079  0.017670495921907  
 1080  0.017670350315071  
 1081  0.017670205543010  
 1082  0.017670061603796  
 1083  0.017669918481566  
 1084  0.017669776173612  
 1085  0.017669634666608  
 1086  0.017669493964450  
 1087  0.017669354048851  
 1088  0.017669214925579  
 1089  0.017669076579924  
 1090  0.017668939011751  
 1091  0.017668802207484  
 1092  0.017668666168747  
 1093  0.017668530880187  
 1094  0.017668396345003  
 1095  0.017668262554566  
 1096  0.017668129505703  
 1097  0.017667997185886  
 1098  0.017667865594272  
 1099  0.017667734717241  
 1100  0.017667604553879  
 1101  0.017667475094808  
 1102  0.017667346341392  
 1103  0.017667218283021  
 1104  0.017667090917597  
 1105  0.017666964235175  
 1106  0.017666838234133  
 1107  0.017666712907362  
 1108  0.017666588252488  
 1109  0.017666464253494  
 1110  0.017666340914613  
 1111  0.017666218225729  
 1112  0.017666096182473  
 1113  0.017665974775964  
 1114  0.017665854007855  
 1115  0.017665733870207  
 1116  0.017665614359464  
 1117  0.017665495463385  
 1118  0.017665377183337  
 1119  0.017665259508898  
 1120  0.017665142444460  
 1121  0.017665025977430  
 1122  0.017664910103762  
 1123  0.017664794813634  
 1124  0.017664680110821  
 1125  0.017664565982007  
 1126  0.017664452430256  
 1127  0.017664339447064  
 1128  0.017664227027393  
 1129  0.017664115161071  
 1130  0.017664003851644  
 1131  0.017663893087090  
 1132  0.017663782870258  
 1133  0.017663673193606  
 1134  0.017663564055518  
 1135  0.017663455442648  
 1136  0.017663347358867  
 1137  0.017663239794214  
 1138  0.017663132747018  
 1139  0.017663026207863  
 1140  0.017662920177127  
 1141  0.017662814648264  
 1142  0.017662709620734  
 1143  0.017662605084106  
 1144  0.017662501037880  
 1145  0.017662397476997  
 1146  0.017662294398526  
 1147  0.017662191793512  
 1148  0.017662089660005  
 1149  0.017661987987042  
 1150  0.017661886781254  
 1151  0.017661786031859  
 1152  0.017661685742755  
 1153  0.017661585904567  
 1154  0.017661486514021  
 1155  0.017661387567159  
 1156  0.017661289061018  
 1157  0.017661190989654  
 1158  0.017661093350726  
 1159  0.017660996134628  
 1160  0.017660899343086  
 1161  0.017660802970221  
 1162  0.017660707014799  
 1163  0.017660611464525  
 1164  0.017660516324449  
 1165  0.017660421583345  
 1166  0.017660327244473  
 1167  0.017660233299243  
 1168  0.017660139746791  
 1169  0.017660046574988  
 1170  0.017659953790812  
 1171  0.017659861384177  
 1172  0.017659769356143  
 1173  0.017659677697761  
 1174  0.017659586411558  
 1175  0.017659495487579  
 1176  0.017659404929244  
 1177  0.017659314726452  
 1178  0.017659224880936  
 1179  0.017659135389288  
 1180  0.017659046248946  
 1181  0.017658957449529  
 1182  0.017658868992853  
 1183  0.017658780874575  
 1184  0.017658693092736  
 1185  0.017658605635288  
 1186  0.017658518508749  
 1187  0.017658431706129  
 1188  0.017658345227155  
 1189  0.017658259060858  
 1190  0.017658173210297  
 1191  0.017658087670047  
 1192  0.017658002440183  
 1193  0.017657917514146  
 1194  0.017657832889661  
 1195  0.017657748561230  
 1196  0.017657664530720  
 1197  0.017657580789866  
 1198  0.017657497341988  
 1199  0.017657414185748  
 1200  0.017657331316913  
 1201  0.017657248723239  
 1202  0.017657166406525  
 1203  0.017657084361705  
 1204  0.017657002589874  
 1205  0.017656921084999  
 1206  0.017656839845871  
 1207  0.017656758869354  
 1208  0.017656678155370  
 1209  0.017656597698785  
 1210  0.017656517497951  
 1211  0.017656437549899  
 1212  0.017656357853142  
 1213  0.017656278398253  
 1214  0.017656199186835  
 1215  0.017656120208577  
 1216  0.017656041468897  
 1217  0.017655962961109  
 1218  0.017655884688866  
 1219  0.017655806643836  
 1220  0.017655728827373  
 1221  0.017655651232391  
 1222  0.017655573861577  
 1223  0.017655496705879  
 1224  0.017655419768667  
 1225  0.017655343042334  
 1226  0.017655266527434  
 1227  0.017655190217428  
 1228  0.017655114111644  
 1229  0.017655038207520  
 1230  0.017654962505289  
 1231  0.017654886995939  
 1232  0.017654811683054  
 1233  0.017654736560557  
 1234  0.017654661630303  
 1235  0.017654586888865  
 1236  0.017654512332663  
 1237  0.017654437956193  
 1238  0.017654363761102  
 1239  0.017654289739288  
 1240  0.017654215897067  
 1241  0.017654142223589  
 1242  0.017654068722436  
 1243  0.017653995386341  
 1244  0.017653922219671  
 1245  0.017653849211593  
 1246  0.017653776366951  
 1247  0.017653703675592  
 1248  0.017653631141609  
 1249  0.017653558756384  
 1250  0.017653486525201  
 1251  0.017653414442738  
 1252  0.017653342509097  
 1253  0.017653270718690  
 1254  0.017653199071200  
 1255  0.017653127560582  
 1256  0.017653056189359  
 1257  0.017652984952126  
 1258  0.017652913852861  
 1259  0.017652842886479  
 1260  0.017652772052195  
 1261  0.017652701343596  
 1262  0.017652630763231  
 1263  0.017652560304686  
 1264  0.017652489969748  
 1265  0.017652419751671  
 1266  0.017652349653709  
 1267  0.017652279668818  
 1268  0.017652209796570  
 1269  0.017652140031533  
 1270  0.017652070376437  
 1271  0.017652000823767  
 1272  0.017651931379330  
 1273  0.017651862036379  
 1274  0.017651792796331  
 1275  0.017651723651420  
 1276  0.017651654605695  
 1277  0.017651585654515  
 1278  0.017651516796737  
 1279  0.017651448026318  
 1280  0.017651379348790  
 1281  0.017651310753738  
 1282  0.017651242245141  
 1283  0.017651173815578  
 1284  0.017651105470490  
 1285  0.017651037202799  
 1286  0.017650969013598  
 1287  0.017650900896608  
 1288  0.017650832856278  
 1289  0.017650764885986  
 1290  0.017650696987346  
 1291  0.017650629154843  
 1292  0.017650561390410  
 1293  0.017650493690669  
 1294  0.017650426052875  
 1295  0.017650358477294  
 1296  0.017650290962927  
 1297  0.017650223503943  
 1298  0.017650156102864  
 1299  0.017650088754240  
 1300  0.017650021461536  
 1301  0.017649954217411  
 1302  0.017649887024526  
 1303  0.017649819877661  
 1304  0.017649752777136  
 1305  0.017649685717205  
 1306  0.017649618702106  
 1307  0.017649551724810  
 1308  0.017649484787167  
 1309  0.017649417883359  
 1310  0.017649351018446  
 1311  0.017649284185347  
 1312  0.017649217386631  
 1313  0.017649150618235  
 1314  0.017649083878299  
 1315  0.017649017162867  
 1316  0.017648950476751  
 1317  0.017648883811502  
 1318  0.017648817171386  
 1319  0.017648750552767  
 1320  0.017648683954676  
 1321  0.017648617372938  
 1322  0.017648550810024  
 1323  0.017648484260834  
 1324  0.017648417724829  
 1325  0.017648351199411  
 1326  0.017648284685368  
 1327  0.017648218172047  
 1328  0.017648151665761  
 1329  0.017648085162253  
 1330  0.017648018661936  
 1331  0.017647952159624  
 1332  0.017647885659845  
 1333  0.017647819154203  
 1334  0.017647752648881  
 1335  0.017647686135418  
 1336  0.017647619618518  
 1337  0.017647553092643  
 1338  0.017647486559929  
 1339  0.017647420015944  
 1340  0.017647353464161  
 1341  0.017647286897142  
 1342  0.017647220317909  
 1343  0.017647153720231  
 1344  0.017647087103921  
 1345  0.017647020464842  
 1346  0.017646953805732  
 1347  0.017646887124137  
 1348  0.017646820420991  
 1349  0.017646753688545  
 1350  0.017646686931028  
 1351  0.017646620143480  
 1352  0.017646553330603  
 1353  0.017646486484698  
 1354  0.017646419610367  
 1355  0.017646352701409  
 1356  0.017646285761203  
 1357  0.017646218781933  
 1358  0.017646151767725  
 1359  0.017646084712047  
 1360  0.017646017617283  
 1361  0.017645950479014  
 1362  0.017645883301379  
 1363  0.017645816077151  
 1364  0.017645748809189  
 1365  0.017645681490725  
 1366  0.017645614126065  
 1367  0.017645546709752  
 1368  0.017645479243364  
 1369  0.017645411720252  
 1370  0.017645344144586  
 1371  0.017645276508262  
 1372  0.017645208817505  
 1373  0.017645141070927  
 1374  0.017645073268574  
 1375  0.017645005408917  
 1376  0.017644937491394  
 1377  0.017644869508880  
 1378  0.017644801465379  
 1379  0.017644733354925  
 1380  0.017644665180793  
 1381  0.017644596937579  
 1382  0.017644528628868  
 1383  0.017644460245949  
 1384  0.017644391793580  
 1385  0.017644323266285  
 1386  0.017644254668347  
 1387  0.017644185991505  
 1388  0.017644117240112  
 1389  0.017644048406359  
 1390  0.017643979494847  
 1391  0.017643910502489  
 1392  0.017643841431560  
 1393  0.017643772278942  
 1394  0.017643703045087  
 1395  0.017643633720030  
 1396  0.017643564311391  
 1397  0.017643494810035  
 1398  0.017643425222616  
 1399  0.017643355542059  
 1400  0.017643285772361  
 1401  0.017643215907449  
 1402  0.017643145949864  
 1403  0.017643075895025  
 1404  0.017643005747483  
 1405  0.017642935498829  
 1406  0.017642865156084  
 1407  0.017642794707953  
 1408  0.017642724161566  
 1409  0.017642653510556  
 1410  0.017642582757079  
 1411  0.017642511895974  
 1412  0.017642440931668  
 1413  0.017642369860059  
 1414  0.017642298683369  
 1415  0.017642227394753  
 1416  0.017642155996907  
 1417  0.017642084484432  
 1418  0.017642012863378  
 1419  0.017641941125188  
 1420  0.017641869271891  
 1421  0.017641797303386  
 1422  0.017641725219966  
 1423  0.017641653018107  
 1424  0.017641580699696  
 1425  0.017641508256610  
 1426  0.017641435692613  
 1427  0.017641363001448  
 1428  0.017641290186734  
 1429  0.017641217244850  
 1430  0.017641144179786  
 1431  0.017641070985933  
 1432  0.017640997665936  
 1433  0.017640924212859  
 1434  0.017640850630635  
 1435  0.017640776912503  
 1436  0.017640703064976  
 1437  0.017640629080544  
 1438  0.017640554963658  
 1439  0.017640480708552  
 1440  0.017640406319338  
 1441  0.017640331790785  
 1442  0.017640257123618  
 1443  0.017640182315416  
 1444  0.017640107365920  
 1445  0.017640032274909  
 1446  0.017639957039057  
 1447  0.017639881654815  
 1448  0.017639806127890  
 1449  0.017639730451784  
 1450  0.017639654627549  
 1451  0.017639578648924  
 1452  0.017639502520966  
 1453  0.017639426241167  
 1454  0.017639349807355  
 1455  0.017639273223089  
 1456  0.017639196485162  
 1457  0.017639119587519  
 1458  0.017639042530566  
 1459  0.017638965316913  
 1460  0.017638887944854  
 1461  0.017638810411871  
 1462  0.017638732718494  
 1463  0.017638654856872  
 1464  0.017638576831771  
 1465  0.017638498635405  
 1466  0.017638420273605  
 1467  0.017638341741696  
 1468  0.017638263044470  
 1469  0.017638184173649  
 1470  0.017638105132612  
 1471  0.017638025918182  
 1472  0.017637946532991  
 1473  0.017637866971188  
 1474  0.017637787236571  
 1475  0.017637707319429  
 1476  0.017637627229196  
 1477  0.017637546958094  
 1478  0.017637466511127  
 1479  0.017637385880590  
 1480  0.017637305069302  
 1481  0.017637224070571  
 1482  0.017637142890827  
 1483  0.017637061523581  
 1484  0.017636979973300  
 1485  0.017636898235604  
 1486  0.017636816311044  
 1487  0.017636734193441  
 1488  0.017636651885804  
 1489  0.017636569382384  
 1490  0.017636486687931  
 1491  0.017636403798609  
 1492  0.017636320718236  
 1493  0.017636237438304  
 1494  0.017636153963948  
 1495  0.017636070290849  
 1496  0.017635986418995  
 1497  0.017635902346634  
 1498  0.017635818072974  
 1499  0.017635733592881  
 1500  0.017635648910232  
 1501  0.017635564018151  
 1502  0.017635478919370  
 1503  0.017635393610611  
 1504  0.017635308092157  
 1505  0.017635222361252  
 1506  0.017635136422410  
 1507  0.017635050271681  
 1508  0.017634963909227  
 1509  0.017634877328655  
 1510  0.017634790530016  
 1511  0.017634703510064  
 1512  0.017634616274696  
 1513  0.017634528820629  
 1514  0.017634441149379  
 1515  0.017634353255997  
 1516  0.017634265143885  
 1517  0.017634176804790  
 1518  0.017634088246009  
 1519  0.017633999461298  
 1520  0.017633910451039  
 1521  0.017633821207734  
 1522  0.017633731735470  
 1523  0.017633642034304  
 1524  0.017633552101836  
 1525  0.017633461934047  
 1526  0.017633371536090  
 1527  0.017633280901261  
 1528  0.017633190032535  
 1529  0.017633098921928  
 1530  0.017633007576835  
 1531  0.017632915987995  
 1532  0.017632824163471  
 1533  0.017632732096423  
 1534  0.017632639788981  
 1535  0.017632547236539  
 1536  0.017632454441273  
 1537  0.017632361397254  
 1538  0.017632268106418  
 1539  0.017632174563026  
 1540  0.017632080772879  
 1541  0.017631986729259  
 1542  0.017631892437338  
 1543  0.017631797891761  
 1544  0.017631703092844  
 1545  0.017631608038576  
 1546  0.017631512733158  
 1547  0.017631417172073  
 1548  0.017631321352251  
 1549  0.017631225270503  
 1550  0.017631128931339  
 1551  0.017631032327016  
 1552  0.017630935462968  
 1553  0.017630838330189  
 1554  0.017630740933636  
 1555  0.017630643273076  
 1556  0.017630545349297  
 1557  0.017630447154177  
 1558  0.017630348688968  
 1559  0.017630249952800  
 1560  0.017630150947013  
 1561  0.017630051664656  
 1562  0.017629952109538  
 1563  0.017629852273855  
 1564  0.017629752161059  
 1565  0.017629651768196  
 1566  0.017629551102484  
 1567  0.017629450156557  
 1568  0.017629348930291  
 1569  0.017629247418949  
 1570  0.017629145626818  
 1571  0.017629043548192  
 1572  0.017628941185517  
 1573  0.017628838534884  
 1574  0.017628735599472  
 1575  0.017628632369980  
 1576  0.017628528851674  
 1577  0.017628425038237  
 1578  0.017628320936545  
 1579  0.017628216539605  
 1580  0.017628111851584  
 1581  0.017628006862520  
 1582  0.017627901577704  
 1583  0.017627795991130  
 1584  0.017627690105736  
 1585  0.017627583917124  
 1586  0.017627477428955  
 1587  0.017627370636481  
 1588  0.017627263541658  
 1589  0.017627156135464  
 1590  0.017627048423817  
 1591  0.017626940397845  
 1592  0.017626832067061  
 1593  0.017626723427697  
 1594  0.017626614478003  
 1595  0.017626505210280  
 1596  0.017626395630867  
 1597  0.017626285739317  
 1598  0.017626175535476  
 1599  0.017626065015762  
 1600  0.017625954178931  
 1601  0.017625843017573  
 1602  0.017625731534334  
 1603  0.017625619721878  
 1604  0.017625507589897  
 1605  0.017625395135590  
 1606  0.017625282357347  
 1607  0.017625169243818  
 1608  0.017625055803908  
 1609  0.017624942030569  
 1610  0.017624827929276  
 1611  0.017624713490101  
 1612  0.017624598717958  
 1613  0.017624483610542  
 1614  0.017624368166785  
 1615  0.017624252379406  
 1616  0.017624136255626  
 1617  0.017624019789796  
 1618  0.017623902985025  
 1619  0.017623785833638  
 1620  0.017623668342350  
 1621  0.017623550507327  
 1622  0.017623432330628  
 1623  0.017623313799781  
 1624  0.017623194924114  
 1625  0.017623075693103  
 1626  0.017622956113286  
 1627  0.017622836176664  
 1628  0.017622715890580  
 1629  0.017622595244276  
 1630  0.017622474241325  
 1631  0.017622352879210  
 1632  0.017622231161487  
 1633  0.017622109079235  
 1634  0.017621986638618  
 1635  0.017621863834386  
 1636  0.017621740668501  
 1637  0.017621617130154  
 1638  0.017621493225824  
 1639  0.017621368951447  
 1640  0.017621244309638  
 1641  0.017621119292617  
 1642  0.017620993902389  
 1643  0.017620868131630  
 1644  0.017620741988206  
 1645  0.017620615463161  
 1646  0.017620488566425  
 1647  0.017620361288437  
 1648  0.017620233628873  
 1649  0.017620105581085  
 1650  0.017619977152185  
 1651  0.017619848333996  
 1652  0.017619719129890  
 1653  0.017619589532693  
 1654  0.017619459549904  
 1655  0.017619329173604  
 1656  0.017619198408839  
 1657  0.017619067245647  
 1658  0.017618935690488  
 1659  0.017618803735450  
 1660  0.017618671385136  
 1661  0.017618538636718  
 1662  0.017618405492258  
 1663  0.017618271944455  
 1664  0.017618137994351  
 1665  0.017618003637249  
 1666  0.017617868875974  
 1667  0.017617733701814  
 1668  0.017617598121171  
 1669  0.017617462128851  
 1670  0.017617325725652  
 1671  0.017617188903381  
 1672  0.017617051668357  
 1673  0.017616914013479  
 1674  0.017616775942658  
 1675  0.017616637453527  
 1676  0.017616498549649  
 1677  0.017616359220573  
 1678  0.017616219470050  
 1679  0.017616079288163  
 1680  0.017615938678508  
 1681  0.017615797637686  
 1682  0.017615656173539  
 1683  0.017615514277345  
 1684  0.017615371952407  
 1685  0.017615229187429  
 1686  0.017615085989357  
 1687  0.017614942347816  
 1688  0.017614798274361  
 1689  0.017614653754200  
 1690  0.017614508796616  
 1691  0.017614363388504  
 1692  0.017614217537564  
 1693  0.017614071238526  
 1694  0.017613924493458  
 1695  0.017613777294067  
 1696  0.017613629646523  
 1697  0.017613481545830  
 1698  0.017613332994193  
 1699  0.017613183988742  
 1700  0.017613034525091  
 1701  0.017612884598184  
 1702  0.017612734210738  
 1703  0.017612583357126  
 1704  0.017612432041441  
 1705  0.017612280260332  
 1706  0.017612128014951  
 1707  0.017611975296692  
 1708  0.017611822112093  
 1709  0.017611668453722  
 1710  0.017611514326358  
 1711  0.017611359722742  
 1712  0.017611204647216  
 1713  0.017611049096412  
 1714  0.017610893072778  
 1715  0.017610736569444  
 1716  0.017610579582216  
 1717  0.017610422108160  
 1718  0.017610264153222  
 1719  0.017610105708428  
 1720  0.017609946782146  
 1721  0.017609787360202  
 1722  0.017609627449698  
 1723  0.017609467043394  
 1724  0.017609306144578  
 1725  0.017609144748284  
 1726  0.017608982857620  
 1727  0.017608820467511  
 1728  0.017608657578839  
 1729  0.017608494185339  
 1730  0.017608330288829  
 1731  0.017608165879987  
 1732  0.017608000966623  
 1733  0.017607835538481  
 1734  0.017607669600370  
 1735  0.017607503141970  
 1736  0.017607336166761  
 1737  0.017607168674931  
 1738  0.017607000668663  
 1739  0.017606832137805  
 1740  0.017606663085732  
 1741  0.017606493504305  
 1742  0.017606323400930  
 1743  0.017606152769441  
 1744  0.017605981613057  
 1745  0.017605809921230  
 1746  0.017605637701309  
 1747  0.017605464942987  
 1748  0.017605291651188  
 1749  0.017605117813971  
 1750  0.017604943441116  
 1751  0.017604768526894  
 1752  0.017604593074135  
 1753  0.017604417072126  
 1754  0.017604240525845  
 1755  0.017604063433552  
 1756  0.017603885794007  
 1757  0.017603707593103  
 1758  0.017603528842525  
 1759  0.017603349534517  
 1760  0.017603169670076  
 1761  0.017602989243760  
 1762  0.017602808258085  
 1763  0.017602626712275  
 1764  0.017602444605609  
 1765  0.017602261932637  
 1766  0.017602078689580  
 1767  0.017601894873007  
 1768  0.017601710490920  
 1769  0.017601525539699  
 1770  0.017601340016520  
 1771  0.017601153908819  
 1772  0.017600967226184  
 1773  0.017600779953293  
 1774  0.017600592102669  
 1775  0.017600403665922  
 1776  0.017600214643509  
 1777  0.017600025023450  
 1778  0.017599834812544  
 1779  0.017599644007444  
 1780  0.017599452609229  
 1781  0.017599260617502  
 1782  0.017599068030894  
 1783  0.017598874839600  
 1784  0.017598681047601  
 1785  0.017598486643610  
 1786  0.017598291632900  
 1787  0.017598096007687  
 1788  0.017597899775152  
 1789  0.017597702925674  
 1790  0.017597505466050  
 1791  0.017597307383917  
 1792  0.017597108683063  
 1793  0.017596909357374  
 1794  0.017596709407728  
 1795  0.017596508827732  
 1796  0.017596307625957  
 1797  0.017596105787921  
 1798  0.017595903320737  
 1799  0.017595700223522  
 1800  0.017595496494853  
 1801  0.017595292124128  
 1802  0.017595087114545  
 1803  0.017594881457520  
 1804  0.017594675155107  
 1805  0.017594468203162  
 1806  0.017594260606331  
 1807  0.017594052351126  
 1808  0.017593843447367  
 1809  0.017593633889601  
 1810  0.017593423681389  
 1811  0.017593212804368  
 1812  0.017593001263986  
 1813  0.017592789055419  
 1814  0.017592576185072  
 1815  0.017592362641172  
 1816  0.017592148429123  
 1817  0.017591933541262  
 1818  0.017591717985103  
 1819  0.017591501749718  
 1820  0.017591284843585  
 1821  0.017591067249025  
 1822  0.017590848968200  
 1823  0.017590629993705  
 1824  0.017590410333350  
 1825  0.017590189982568  
 1826  0.017589968945745  
 1827  0.017589747208069  
 1828  0.017589524776173  
 1829  0.017589301645641  
 1830  0.017589077814854  
 1831  0.017588853276132  
 1832  0.017588628034304  
 1833  0.017588402082085  
 1834  0.017588175423598  
 1835  0.017587948056401  
 1836  0.017587719976909  
 1837  0.017587491173320  
 1838  0.017587261653239  
 1839  0.017587031407622  
 1840  0.017586800444109  
 1841  0.017586568752266  
 1842  0.017586336335626  
 1843  0.017586103184098  
 1844  0.017585869304022  
 1845  0.017585634685100  
 1846  0.017585399330183  
 1847  0.017585163229575  
 1848  0.017584926387455  
 1849  0.017584688796342  
 1850  0.017584450464275  
 1851  0.017584211378310  
 1852  0.017583971541841  
 1853  0.017583730948017  
 1854  0.017583489601273  
 1855  0.017583247492012  
 1856  0.017583004624875  
 1857  0.017582760984874  
 1858  0.017582516584680  
 1859  0.017582271410594  
 1860  0.017582025466445  
 1861  0.017581778742396  
 1862  0.017581531243700  
 1863  0.017581282964481  
 1864  0.017581033904870  
 1865  0.017580784061131  
 1866  0.017580533435057  
 1867  0.017580282012863  
 1868  0.017580029793338  
 1869  0.017579776771035  
 1870  0.017579522953831  
 1871  0.017579268333791  
 1872  0.017579012915642  
 1873  0.017578756683101  
 1874  0.017578499650822  
 1875  0.017578241806572  
 1876  0.017577983152339  
 1877  0.017577723675661  
 1878  0.017577463381138  
 1879  0.017577202266734  
 1880  0.017576940331584  
 1881  0.017576677562708  
 1882  0.017576413967544  
 1883  0.017576149532337  
 1884  0.017575884269993  
 1885  0.017575618158623  
 1886  0.017575351207811  
 1887  0.017575083410021  
 1888  0.017574814769273  
 1889  0.017574545278438  
 1890  0.017574274937327  
 1891  0.017574003734472  
 1892  0.017573731680063  
 1893  0.017573458765893  
 1894  0.017573184995177  
 1895  0.017572910360712  
 1896  0.017572634865979  
 1897  0.017572358500602  
 1898  0.017572081262137  
 1899  0.017571803142804  
 1900  0.017571524147645  
 1901  0.017571244263981  
 1902  0.017570963501891  
 1903  0.017570681846898  
 1904  0.017570399303976  
 1905  0.017570115861104  
 1906  0.017569831524833  
 1907  0.017569546285798  
 1908  0.017569260146690  
 1909  0.017568973100087  
 1910  0.017568685147622  
 1911  0.017568396285355  
 1912  0.017568106510666  
 1913  0.017567815814686  
 1914  0.017567524203646  
 1915  0.017567231663927  
 1916  0.017566938202956  
 1917  0.017566643811136  
 1918  0.017566348492067  
 1919  0.017566052229203  
 1920  0.017565755034462  
 1921  0.017565456897110  
 1922  0.017565157818924  
 1923  0.017564857787957  
 1924  0.017564556811968  
 1925  0.017564254879465  
 1926  0.017563951993771  
 1927  0.017563648142154  
 1928  0.017563343330706  
 1929  0.017563037543805  
 1930  0.017562730786706  
 1931  0.017562423054219  
 1932  0.017562114349302  
 1933  0.017561804663902  
 1934  0.017561494004476  
 1935  0.017561182362190  
 1936  0.017560869732029  
 1937  0.017560556111117  
 1938  0.017560241502010  
 1939  0.017559925893631  
 1940  0.017559609285980  
 1941  0.017559291677190  
 1942  0.017558973063567  
 1943  0.017558653437544  
 1944  0.017558332803647  
 1945  0.017558011152623  
 1946  0.017557688482622  
 1947  0.017557364789021  
 1948  0.017557040075531  
 1949  0.017556714325059  
 1950  0.017556387546758  
 1951  0.017556059740111  
 1952  0.017555730893570  
 1953  0.017555400995512  
 1954  0.017555070060079  
 1955  0.017554738073303  
 1956  0.017554405036333  
 1957  0.017554070938672  
 1958  0.017553735789287  
 1959  0.017553399572526  
 1960  0.017553062293282  
 1961  0.017552723946739  
 1962  0.017552384532086  
 1963  0.017552044039399  
 1964  0.017551702471984  
 1965  0.017551359821358  
 1966  0.017551016086457  
 1967  0.017550671252441  
 1968  0.017550325328082  
 1969  0.017549978305565  
 1970  0.017549630189401  
 1971  0.017549280960294  
 1972  0.017548930625539  
 1973  0.017548579169703  
 1974  0.017548226601746  
 1975  0.017547872908083  
 1976  0.017547518094830  
 1977  0.017547162147090  
 1978  0.017546805078657  
 1979  0.017546446875053  
 1980  0.017546087539124  
 1981  0.017545727056906  
 1982  0.017545365428929  
 1983  0.017545002643078  
 1984  0.017544638713295  
 1985  0.017544273619781  
 1986  0.017543907365050  
 1987  0.017543539933158  
 1988  0.017543171343281  
 1989  0.017542801582759  
 1990  0.017542430652059  
 1991  0.017542058532726  
 1992  0.017541685237020  
 1993  0.017541310746586  
 1994  0.017540935066835  
 1995  0.017540558183462  
 1996  0.017540180097282  
 1997  0.017539800800424  
 1998  0.017539420304879  
 1999  0.017539038597933  
 2000  0.017538655684832  
 2001  0.017538271552533  
 2002  0.017537886208294  
 2003  0.017537499635821  
 2004  0.017537111835776  
 2005  0.017536722795636  
 2006  0.017536332524402  
 2007  0.017535941004595  
 2008  0.017535548247363  
 2009  0.017535154236487  
 2010  0.017534758978166  
 2011  0.017534362458922  
 2012  0.017533964684858  
 2013  0.017533565643272  
 2014  0.017533165335416  
 2015  0.017532763747340  
 2016  0.017532360887975  
 2017  0.017531956736433  
 2018  0.017531551310059  
 2019  0.017531144586995  
 2020  0.017530736571589  
 2021  0.017530327249573  
 2022  0.017529916634346  
 2023  0.017529504706478  
 2024  0.017529091467821  
 2025  0.017528676908730  
 2026  0.017528261033521  
 2027  0.017527843821854  
 2028  0.017527425283420  
 2029  0.017527005400382  
 2030  0.017526584188185  
 2031  0.017526161630117  
 2032  0.017525737734313  
 2033  0.017525312483305  
 2034  0.017524885881121  
 2035  0.017524457919345  
 2036  0.017524028601667  
 2037  0.017523597911326  
 2038  0.017523165857593  
 2039  0.017522732416324  
 2040  0.017522297600608  
 2041  0.017521861389112  
 2042  0.017521423789697  
 2043  0.017520984789510  
 2044  0.017520544393671  
 2045  0.017520102593029  
 2046  0.017519659392588  
 2047  0.017519214777879  
 2048  0.017518768755856  
 2049  0.017518321314417  
 2050  0.017517872454878  
 2051  0.017517422157152  
 2052  0.017516970434948  
 2053  0.017516517264936  
 2054  0.017516062655802  
 2055  0.017515606601312  
 2056  0.017515149094613  
 2057  0.017514690124163  
 2058  0.017514229698204  
 2059  0.017513767804051  
 2060  0.017513304442089  
 2061  0.017512839599868  
 2062  0.017512373275235  
 2063  0.017511905465965  
 2064  0.017511436166531  
 2065  0.017510965367391  
 2066  0.017510493077466  
 2067  0.017510019270239  
 2068  0.017509543962411  
 2069  0.017509067135332  
 2070  0.017508588790237  
 2071  0.017508108913053  
 2072  0.017507627511387  
 2073  0.017507144574302  
 2074  0.017506660102800  
 2075  0.017506174082523  
 2076  0.017505686514500  
 2077  0.017505197392005  
 2078  0.017504706712356  
 2079  0.017504214463078  
 2080  0.017503720649536  
 2081  0.017503225258093  
 2082  0.017502728297417  
 2083  0.017502229744129  
 2084  0.017501729606900  
 2085  0.017501227863827  
 2086  0.017500724527763  
 2087  0.017500219577358  
 2088  0.017499713023055  
 2089  0.017499204847471  
 2090  0.017498695062064  
 2091  0.017498183652220  
 2092  0.017497670611955  
 2093  0.017497155931585  
 2094  0.017496639616666  
 2095  0.017496121645764  
 2096  0.017495602029480  
 2097  0.017495080748216  
 2098  0.017494557807701  
 2099  0.017494033190650  
 2100  0.017493506904328  
 2101  0.017492978942478  
 2102  0.017492449300152  
 2103  0.017491917969327  
 2104  0.017491384946649  
 2105  0.017490850217486  
 2106  0.017490313789711  
 2107  0.017489775632699  
 2108  0.017489235762614  
 2109  0.017488694158235  
 2110  0.017488150830592  
 2111  0.017487605757747  
 2112  0.017487058951803  
 2113  0.017486510404056  
 2114  0.017485960112692  
 2115  0.017485408051582  
 2116  0.017484854236447  
 2117  0.017484298650869  
 2118  0.017483741301644  
 2119  0.017483182158128  
 2120  0.017482621229329  
 2121  0.017482058495517  
 2122  0.017481493970780  
 2123  0.017480927634358  
 2124  0.017480359502645  
 2125  0.017479789546783  
 2126  0.017479217769730  
 2127  0.017478644163788  
 2128  0.017478068729215  
 2129  0.017477491456879  
 2130  0.017476912346347  
 2131  0.017476331382022  
 2132  0.017475748560916  
 2133  0.017475163874073  
 2134  0.017474577325065  
 2135  0.017473988908367  
 2136  0.017473398616035  
 2137  0.017472806444574  
 2138  0.017472212379758  
 2139  0.017471616405019  
 2140  0.017471018534412  
 2141  0.017470418738339  
 2142  0.017469817029472  
 2143  0.017469213395009  
 2144  0.017468607834253  
 2145  0.017468000327685  
 2146  0.017467390884374  
 2147  0.017466779491160  
 2148  0.017466166145945  
 2149  0.017465550823619  
 2150  0.017464933539016  
 2151  0.017464314280334  
 2152  0.017463693049662  
 2153  0.017463069834507  
 2154  0.017462444631868  
 2155  0.017461817413537  
 2156  0.017461188187343  
 2157  0.017460556950469  
 2158  0.017459923695891  
 2159  0.017459288401729  
 2160  0.017458651085152  
 2161  0.017458011724831  
 2162  0.017457370328935  
 2163  0.017456726879071  
 2164  0.017456081378446  
 2165  0.017455433806993  
 2166  0.017454784162272  
 2167  0.017454132426280  
 2168  0.017453478606976  
 2169  0.017452822687103  
 2170  0.017452164672663  
 2171  0.017451504550260  
 2172  0.017450842317696  
 2173  0.017450177953465  
 2174  0.017449511470976  
 2175  0.017448842847888  
 2176  0.017448172086989  
 2177  0.017447499176136  
 2178  0.017446824117094  
 2179  0.017446146898050  
 2180  0.017445467511324  
 2181  0.017444785944983  
 2182  0.017444102203828  
 2183  0.017443416264743  
 2184  0.017442728138122  
 2185  0.017442037800336  
 2186  0.017441345256526  
 2187  0.017440650482938  
 2188  0.017439953488379  
 2189  0.017439254248034  
 2190  0.017438552771947  
 2191  0.017437849045658  
 2192  0.017437143070463  
 2193  0.017436434832917  
 2194  0.017435724338343  
 2195  0.017435011554301  
 2196  0.017434296497815  
 2197  0.017433579141213  
 2198  0.017432859493000  
 2199  0.017432137523303  
 2200  0.017431413252297  
 2201  0.017430686644845  
 2202  0.017429957718004  
 2203  0.017429226438838  
 2204  0.017428492825887  
 2205  0.017427756848299  
 2206  0.017427018515093  
 2207  0.017426277808841  
 2208  0.017425534735166  
 2209  0.017424789279724  
 2210  0.017424041439214  
 2211  0.017423291183492  
 2212  0.017422538526575  
 2213  0.017421783454396  
 2214  0.017421025969904  
 2215  0.017420266046731  
 2216  0.017419503694372  
 2217  0.017418738895529  
 2218  0.017417971656775  
 2219  0.017417201950159  
 2220  0.017416429781856  
 2221  0.017415655117242  
 2222  0.017414877965227  
 2223  0.017414098318888  
 2224  0.017413316180925  
 2225  0.017412531532036  
 2226  0.017411744370932  
 2227  0.017410954676673  
 2228  0.017410162459061  
 2229  0.017409367692679  
 2230  0.017408570380271  
 2231  0.017407770493622  
 2232  0.017406968043442  
 2233  0.017406163007867  
 2234  0.017405355399273  
 2235  0.017404545182855  
 2236  0.017403732375353  
 2237  0.017402916968794  
 2238  0.017402098956849  
 2239  0.017401278316341  
 2240  0.017400455051084  
 2241  0.017399629130499  
 2242  0.017398800568161  
 2243  0.017397969348187  
 2244  0.017397135462341  
 2245  0.017396298900237  
 2246  0.017395459666018  
 2247  0.017394617729109  
 2248  0.017393773091273  
 2249  0.017392925723508  
 2250  0.017392075639673  
 2251  0.017391222806325  
 2252  0.017390367246365  
 2253  0.017389508931718  
 2254  0.017388647862323  
 2255  0.017387784020417  
 2256  0.017386917411673  
 2257  0.017386048011600  
 2258  0.017385175824408  
 2259  0.017384300825952  
 2260  0.017383423014942  
 2261  0.017382542374572  
 2262  0.017381658903980  
 2263  0.017380772578267  
 2264  0.017379883406242  
 2265  0.017378991371281  
 2266  0.017378096462512  
 2267  0.017377198658304  
 2268  0.017376297968295  
 2269  0.017375394366554  
 2270  0.017374487867636  
 2271  0.017373578441869  
 2272  0.017372666102748  
 2273  0.017371750805819  
 2274  0.017370832571012  
 2275  0.017369911373788  
 2276  0.017368987215732  
 2277  0.017368060067685  
 2278  0.017367129950452  
 2279  0.017366196838241  
 2280  0.017365260729614  
 2281  0.017364321591566  
 2282  0.017363379432958  
 2283  0.017362434243070  
 2284  0.017361486021780  
 2285  0.017360534729542  
 2286  0.017359580375720  
 2287  0.017358622948761  
 2288  0.017357662441432  
 2289  0.017356698834387  
 2290  0.017355732128778  
 2291  0.017354762293664  
 2292  0.017353789346786  
 2293  0.017352813243187  
 2294  0.017351834004055  
 2295  0.017350851604164  
 2296  0.017349866041946  
 2297  0.017348877292725  
 2298  0.017347885362330  
 2299  0.017346890226946  
 2300  0.017345891882885  
 2301  0.017344890317631  
 2302  0.017343885534385  
 2303  0.017342877507690  
 2304  0.017341866234907  
 2305  0.017340851682343  
 2306  0.017339833866918  
 2307  0.017338812758238  
 2308  0.017337788345758  
 2309  0.017336760611327  
 2310  0.017335729565445  
 2311  0.017334695175599  
 2312  0.017333657462005  
 2313  0.017332616378736  
 2314  0.017331571939156  
 2315  0.017330524115601  
 2316  0.017329472919524  
 2317  0.017328418329630  
 2318  0.017327360341911  
 2319  0.017326298930437  
 2320  0.017325234096594  
 2321  0.017324165814976  
 2322  0.017323094079662  
 2323  0.017322018878300  
 2324  0.017320940205074  
 2325  0.017319858043557  
 2326  0.017318772395748  
 2327  0.017317683230876  
 2328  0.017316590555964  
 2329  0.017315494340522  
 2330  0.017314394590483  
 2331  0.017313291271506  
 2332  0.017312184401111  
 2333  0.017311073945941  
 2334  0.017309959894654  
 2335  0.017308842233446  
 2336  0.017307720971568  
 2337  0.017306596073659  
 2338  0.017305467542584  
 2339  0.017304335347471  
 2340  0.017303199490327  
 2341  0.017302059954182  
 2342  0.017300916735868  
 2343  0.017299769800722  
 2344  0.017298619164101  
 2345  0.017297464796654  
 2346  0.017296306697451  
 2347  0.017295144838295  
 2348  0.017293979229696  
 2349  0.017292809833376  
 2350  0.017291636659550  
 2351  0.017290459667964  
 2352  0.017289278873658  
 2353  0.017288094239199  
 2354  0.017286905771704  
 2355  0.017285713447950  
 2356  0.017284517277233  
 2357  0.017283317222364  
 2358  0.017282113297294  
 2359  0.017280905470615  
 2360  0.017279693744938  
 2361  0.017278478108949  
 2362  0.017277258536959  
 2363  0.017276035001220  
 2364  0.017274807506323  
 2365  0.017273576017480  
 2366  0.017272340556079  
 2367  0.017271101087593  
 2368  0.017269857617881  
 2369  0.017268610120261  
 2370  0.017267358583793  
 2371  0.017266102972751  
 2372  0.017264843298186  
 2373  0.017263579518043  
 2374  0.017262311646529  
 2375  0.017261039653069  
 2376  0.017259763544150  
 2377  0.017258483285437  
 2378  0.017257198888733  
 2379  0.017255910317604  
 2380  0.017254617564420  
 2381  0.017253320601087  
 2382  0.017252019437216  
 2383  0.017250714039666  
 2384  0.017249404416818  
 2385  0.017248090525822  
 2386  0.017246772382231  
 2387  0.017245449948816  
 2388  0.017244123237972  
 2389  0.017242792198153  
 2390  0.017241456851715  
 2391  0.017240117149185  
 2392  0.017238773104363  
 2393  0.017237424665746  
 2394  0.017236071845256  
 2395  0.017234714611765  
 2396  0.017233352969178  
 2397  0.017231986887399  
 2398  0.017230616366962  
 2399  0.017229241375088  
 2400  0.017227861918155  
 2401  0.017226477959791  
 2402  0.017225089507489  
 2403  0.017223696539155  
 2404  0.017222299043534  
 2405  0.017220897008914  
 2406  0.017219490429992  
 2407  0.017218079286083  
 2408  0.017216663565228  
 2409  0.017215243214367  
 2410  0.017213818249111  
 2411  0.017212388636148  
 2412  0.017210954383178  
 2413  0.017209515446834  
 2414  0.017208071834063  
 2415  0.017206623536860  
 2416  0.017205170540905  
 2417  0.017203712815543  
 2418  0.017202250339712  
 2419  0.017200783110243  
 2420  0.017199311118429  
 2421  0.017197834356497  
 2422  0.017196352785741  
 2423  0.017194866390664  
 2424  0.017193375171948  
 2425  0.017191879083684  
 2426  0.017190378131285  
 2427  0.017188872276901  
 2428  0.017187361525996  
 2429  0.017185845832706  
 2430  0.017184325207216  
 2431  0.017182799621992  
 2432  0.017181269079268  
 2433  0.017179733532949  
 2434  0.017178192994259  
 2435  0.017176647418716  
 2436  0.017175096811865  
 2437  0.017173541131572  
 2438  0.017171980395863  
 2439  0.017170414551105  
 2440  0.017168843613288  
 2441  0.017167267536920  
 2442  0.017165686329059  
 2443  0.017164099969355  
 2444  0.017162508444564  
 2445  0.017160911709775  
 2446  0.017159309765159  
 2447  0.017157702566070  
 2448  0.017156090138470  
 2449  0.017154472437578  
 2450  0.017152849468805  
 2451  0.017151221187333  
 2452  0.017149587593946  
 2453  0.017147948660162  
 2454  0.017146304389406  
 2455  0.017144654755929  
 2456  0.017142999736106  
 2457  0.017141339298214  
 2458  0.017139673451107  
 2459  0.017138002138041  
 2460  0.017136325374785  
 2461  0.017134643129693  
 2462  0.017132955380982  
 2463  0.017131262091385  
 2464  0.017129563270009  
 2465  0.017127858894585  
 2466  0.017126148962644  
 2467  0.017124433421693  
 2468  0.017122712287971  
 2469  0.017120985533257  
 2470  0.017119253138157  
 2471  0.017117515075915  
 2472  0.017115771330403  
 2473  0.017114021845295  
 2474  0.017112266649809  
 2475  0.017110505705447  
 2476  0.017108739009536  
 2477  0.017106966499282  
 2478  0.017105188188503  
 2479  0.017103404042143  
 2480  0.017101614069807  
 2481  0.017099818220418  
 2482  0.017098016495801  
 2483  0.017096208854765  
 2484  0.017094395293841  
 2485  0.017092575778451  
 2486  0.017090750306676  
 2487  0.017088918847025  
 2488  0.017087081387165  
 2489  0.017085237889438  
 2490  0.017083388350655  
 2491  0.017081532754053  
 2492  0.017079671080836  
 2493  0.017077803317368  
 2494  0.017075929446511  
 2495  0.017074049397903  
 2496  0.017072163195731  
 2497  0.017070270794945  
 2498  0.017068372198781  
 2499  0.017066467371487  
 2500  0.017064556298269  
 2501  0.017062638940345  
 2502  0.017060715300595  
 2503  0.017058785317358  
 2504  0.017056849003897  
 2505  0.017054906311763  
 2506  0.017052957248270  
 2507  0.017051001754729  
 2508  0.017049039851445  
 2509  0.017047071501126  
 2510  0.017045096701309  
 2511  0.017043115407293  
 2512  0.017041127604255  
 2513  0.017039133256826  
 2514  0.017037132367276  
 2515  0.017035124891826  
 2516  0.017033110819465  
 2517  0.017031090115533  
 2518  0.017029062774703  
 2519  0.017027028747523  
 2520  0.017024988025925  
 2521  0.017022940589684  
 2522  0.017020886424023  
 2523  0.017018825481026  
 2524  0.017016757762446  
 2525  0.017014683232478  
 2526  0.017012601882108  
 2527  0.017010513671643  
 2528  0.017008418590276  
 2529  0.017006316616662  
 2530  0.017004207719927  
 2531  0.017002091870048  
 2532  0.016999969072199  
 2533  0.016997839271999  
 2534  0.016995702472021  
 2535  0.016993558609955  
 2536  0.016991407681245  
 2537  0.016989249659760  
 2538  0.016987084524199  
 2539  0.016984912232954  
 2540  0.016982732794625  
 2541  0.016980546154588  
 2542  0.016978352313950  
 2543  0.016976151229562  
 2544  0.016973942887282  
 2545  0.016971727234879  
 2546  0.016969504278226  
 2547  0.016967273977277  
 2548  0.016965036324073  
 2549  0.016962791260323  
 2550  0.016960538788254  
 2551  0.016958278878837  
 2552  0.016956011515969  
 2553  0.016953736650230  
 2554  0.016951454265498  
 2555  0.016949164359741  
 2556  0.016946866889316  
 2557  0.016944561805533  
 2558  0.016942249078616  
 2559  0.016939928700338  
 2560  0.016937600656550  
 2561  0.016935264903838  
 2562  0.016932921424709  
 2563  0.016930570187364  
 2564  0.016928211192680  
 2565  0.016925844400414  
 2566  0.016923469771928  
 2567  0.016921087289045  
 2568  0.016918696936416  
 2569  0.016916298667248  
 2570  0.016913892458259  
 2571  0.016911478253973  
 2572  0.016909056044616  
 2573  0.016906625812678  
 2574  0.016904187543828  
 2575  0.016901741176387  
 2576  0.016899286715533  
 2577  0.016896824106998  
 2578  0.016894353344635  
 2579  0.016891874397288  
 2580  0.016889387253591  
 2581  0.016886891863849  
 2582  0.016884388216321  
 2583  0.016881876236741  
 2584  0.016879355943446  
 2585  0.016876827268655  
 2586  0.016874290200247  
 2587  0.016871744701334  
 2588  0.016869190754328  
 2589  0.016866628328938  
 2590  0.016864057393575  
 2591  0.016861477891734  
 2592  0.016858889805972  
 2593  0.016856293122425  
 2594  0.016853687812867  
 2595  0.016851073807557  
 2596  0.016848451121718  
 2597  0.016845819729311  
 2598  0.016843179600254  
 2599  0.016840530675987  
 2600  0.016837872935301  
 2601  0.016835206349230  
 2602  0.016832530909702  
 2603  0.016829846536476  
 2604  0.016827153247235  
 2605  0.016824450984911  
 2606  0.016821739729226  
 2607  0.016819019455881  
 2608  0.016816290137976  
 2609  0.016813551703015  
 2610  0.016810804158452  
 2611  0.016808047449091  
 2612  0.016805281558135  
 2613  0.016802506439372  
 2614  0.016799722069411  
 2615  0.016796928396772  
 2616  0.016794125401432  
 2617  0.016791313018908  
 2618  0.016788491267443  
 2619  0.016785660085778  
 2620  0.016782819455263  
 2621  0.016779969351967  
 2622  0.016777109748684  
 2623  0.016774240595560  
 2624  0.016771361865676  
 2625  0.016768473517114  
 2626  0.016765575514130  
 2627  0.016762667813628  
 2628  0.016759750396730  
 2629  0.016756823222516  
 2630  0.016753886289695  
 2631  0.016750939518814  
 2632  0.016747982896224  
 2633  0.016745016381573  
 2634  0.016742039949222  
 2635  0.016739053546937  
 2636  0.016736057162207  
 2637  0.016733050749369  
 2638  0.016730034289627  
 2639  0.016727007739896  
 2640  0.016723971041756  
 2641  0.016720924169279  
 2642  0.016717867081287  
 2643  0.016714799725611  
 2644  0.016711722103494  
 2645  0.016708634141520  
 2646  0.016705535822192  
 2647  0.016702427103108  
 2648  0.016699307981405  
 2649  0.016696178395831  
 2650  0.016693038318423  
 2651  0.016689887700298  
 2652  0.016686726510749  
 2653  0.016683554708578  
 2654  0.016680372269805  
 2655  0.016677179127492  
 2656  0.016673975254735  
 2657  0.016670760613702  
 2658  0.016667535180677  
 2659  0.016664298936429  
 2660  0.016661051824036  
 2661  0.016657793791039  
 2662  0.016654524801273  
 2663  0.016651244819745  
 2664  0.016647953804109  
 2665  0.016644651722496  
 2666  0.016641338558006  
 2667  0.016638014253103  
 2668  0.016634678772875  
 2669  0.016631332047273  
 2670  0.016627974068222  
 2671  0.016624604806144  
 2672  0.016621224196380  
 2673  0.016617832186195  
 2674  0.016614428756826  
 2675  0.016611013872203  
 2676  0.016607587486276  
 2677  0.016604149547846  
 2678  0.016600700042385  
 2679  0.016597238908970  
 2680  0.016593766105159  
 2681  0.016590281582595  
 2682  0.016586785323573  
 2683  0.016583277261173  
 2684  0.016579757372756  
 2685  0.016576225579095  
 2686  0.016572681856760  
 2687  0.016569126163340  
 2688  0.016565558459891  
 2689  0.016561978735357  
 2690  0.016558386922727  
 2691  0.016554782983401  
 2692  0.016551166869726  
 2693  0.016547538543708  
 2694  0.016543897961405  
 2695  0.016540245071794  
 2696  0.016536579815455  
 2697  0.016532902141286  
 2698  0.016529212033101  
 2699  0.016525509435529  
 2700  0.016521794293791  
 2701  0.016518066554265  
 2702  0.016514326186788  
 2703  0.016510573175430  
 2704  0.016506807456311  
 2705  0.016503028965400  
 2706  0.016499237675317  
 2707  0.016495433517764  
 2708  0.016491616474212  
 2709  0.016487786476272  
 2710  0.016483943498003  
 2711  0.016480087494929  
 2712  0.016476218405189  
 2713  0.016472336195628  
 2714  0.016468440825987  
 2715  0.016464532206282  
 2716  0.016460610317185  
 2717  0.016456675105458  
 2718  0.016452726543575  
 2719  0.016448764572125  
 2720  0.016444789139556  
 2721  0.016440800202125  
 2722  0.016436797712382  
 2723  0.016432781610585  
 2724  0.016428751861770  
 2725  0.016424708409986  
 2726  0.016420651220844  
 2727  0.016416580220008  
 2728  0.016412495354059  
 2729  0.016408396571076  
 2730  0.016404283831024  
 2731  0.016400157095777  
 2732  0.016396016304178  
 2733  0.016391861397810  
 2734  0.016387692343208  
 2735  0.016383509097168  
 2736  0.016379311594741  
 2737  0.016375099758677  
 2738  0.016370873551034  
 2739  0.016366632901948  
 2740  0.016362377789392  
 2741  0.016358108151065  
 2742  0.016353823925296  
 2743  0.016349525080749  
 2744  0.016345211537229  
 2745  0.016340883270693  
 2746  0.016336540205824  
 2747  0.016332182318035  
 2748  0.016327809555398  
 2749  0.016323421862330  
 2750  0.016319019168887  
 2751  0.016314601429817  
 2752  0.016310168577062  
 2753  0.016305720563989  
 2754  0.016301257323725  
 2755  0.016296778805262  
 2756  0.016292284940679  
 2757  0.016287775707339  
 2758  0.016283251047315  
 2759  0.016278710900638  
 2760  0.016274155212476  
 2761  0.016269583937105  
 2762  0.016264996996876  
 2763  0.016260394318857  
 2764  0.016255775862250  
 2765  0.016251141570084  
 2766  0.016246491379747  
 2767  0.016241825216439  
 2768  0.016237143027236  
 2769  0.016232444811471  
 2770  0.016227730452631  
 2771  0.016222999912612  
 2772  0.016218253100899  
 2773  0.016213489981131  
 2774  0.016208710477842  
 2775  0.016203914552254  
 2776  0.016199102160211  
 2777  0.016194273204440  
 2778  0.016189427642508  
 2779  0.016184565433644  
 2780  0.016179686492414  
 2781  0.016174790765514  
 2782  0.016169878163704  
 2783  0.016164948639349  
 2784  0.016160002130235  
 2785  0.016155038615800  
 2786  0.016150058000274  
 2787  0.016145060226142  
 2788  0.016140045223580  
 2789  0.016135012955753  
 2790  0.016129963332154  
 2791  0.016124896300536  
 2792  0.016119811799994  
 2793  0.016114709745885  
 2794  0.016109590077210  
 2795  0.016104452741032  
 2796  0.016099297660771  
 2797  0.016094124778609  
 2798  0.016088934038428  
 2799  0.016083725364696  
 2800  0.016078498695866  
 2801  0.016073253957143  
 2802  0.016067991080743  
 2803  0.016062710009333  
 2804  0.016057410663322  
 2805  0.016052092974101  
 2806  0.016046756862845  
 2807  0.016041402343523  
 2808  0.016036029274448  
 2809  0.016030637613425  
 2810  0.016025227256790  
 2811  0.016019798189056  
 2812  0.016014350290451  
 2813  0.016008883532780  
 2814  0.016003397803642  
 2815  0.015997893051136  
 2816  0.015992369207189  
 2817  0.015986826227995  
 2818  0.015981264001912  
 2819  0.015975682511542  
 2820  0.015970081623713  
 2821  0.015964461298035  
 2822  0.015958821443401  
 2823  0.015953162051844  
 2824  0.015947482993094  
 2825  0.015941784202043  
 2826  0.015936065610388  
 2827  0.015930327174998  
 2828  0.015924568778357  
 2829  0.015918790362902  
 2830  0.015912991830715  
 2831  0.015907173124517  
 2832  0.015901334146299  
 2833  0.015895474869816  
 2834  0.015889595179840  
 2835  0.015883695083039  
 2836  0.015877774429640  
 2837  0.015871833166576  
 2838  0.015865871183754  
 2839  0.015859888435979  
 2840  0.015853884837676  
 2841  0.015847860307447  
 2842  0.015841814712124  
 2843  0.015835748057563  
 2844  0.015829660215913  
 2845  0.015823551172008  
 2846  0.015817420761197  
 2847  0.015811269002501  
 2848  0.015805095757619  
 2849  0.015798900966738  
 2850  0.015792684521042  
 2851  0.015786446372953  
 2852  0.015780186381231  
 2853  0.015773904550739  
 2854  0.015767600719031  
 2855  0.015761274860387  
 2856  0.015754926848625  
 2857  0.015748556656645  
 2858  0.015742164157154  
 2859  0.015735749277806  
 2860  0.015729311919208  
 2861  0.015722852009147  
 2862  0.015716369475816  
 2863  0.015709864254809  
 2864  0.015703336213305  
 2865  0.015696785322394  
 2866  0.015690211432529  
 2867  0.015683614519262  
 2868  0.015676994438633  
 2869  0.015670351171556  
 2870  0.015663684559175  
 2871  0.015656994567335  
 2872  0.015650281082411  
 2873  0.015643544096503  
 2874  0.015636783424005  
 2875  0.015629999071078  
 2876  0.015623190855416  
 2877  0.015616358737006  
 2878  0.015609502577361  
 2879  0.015602622347896  
 2880  0.015595717894292  
 2881  0.015588789173875  
 2882  0.015581836037621  
 2883  0.015574858482112  
 2884  0.015567856364679  
 2885  0.015560829684858  
 2886  0.015553778239137  
 2887  0.015546702009023  
 2888  0.015539600840590  
 2889  0.015532474717781  
 2890  0.015525323436806  
 2891  0.015518147001943  
 2892  0.015510945236212  
 2893  0.015503718101658  
 2894  0.015496465421191  
 2895  0.015489187247766  
 2896  0.015481883359751  
 2897  0.015474553775942  
 2898  0.015467198274024  
 2899  0.015459816859444  
 2900  0.015452409369015  
 2901  0.015444975823885  
 2902  0.015437515997430  
 2903  0.015430029866589  
 2904  0.015422517264936  
 2905  0.015414978147424  
 2906  0.015407412346412  
 2907  0.015399819880818  
 2908  0.015392200535500  
 2909  0.015384554268159  
 2910  0.015376880905098  
 2911  0.015369180476708  
 2912  0.015361452775899  
 2913  0.015353697783616  
 2914  0.015345915289141  
 2915  0.015338105291373  
 2916  0.015330267610233  
 2917  0.015322402247211  
 2918  0.015314508925337  
 2919  0.015306587658522  
 2920  0.015298638248054  
 2921  0.015290660680449  
 2922  0.015282654772725  
 2923  0.015274620555671  
 2924  0.015266557805794  
 2925  0.015258466554341  
 2926  0.015250346567951  
 2927  0.015242197884362  
 2928  0.015234020246909  
 2929  0.015225813652026  
 2930  0.015217577898931  
 2931  0.015209312965175  
 2932  0.015201018599626  
 2933  0.015192694858920  
 2934  0.015184341504412  
 2935  0.015175958545490  
 2936  0.015167545768794  
 2937  0.015159103158548  
 2938  0.015150630476570  
 2939  0.015142127750980  
 2940  0.015133594734770  
 2941  0.015125031463534  
 2942  0.015116437686167  
 2943  0.015107813432191  
 2944  0.015099158436510  
 2945  0.015090472686264  
 2946  0.015081755975055  
 2947  0.015073008320519  
 2948  0.015064229468011  
 2949  0.015055419469023  
 2950  0.015046578057120  
 2951  0.015037705238344  
 2952  0.015028800735664  
 2953  0.015019864631736  
 2954  0.015010896628929  
 2955  0.015001896773358  
 2956  0.014992864782551  
 2957  0.014983800701720  
 2958  0.014974704248573  
 2959  0.014965575473578  
 2960  0.014956414113025  
 2961  0.014947220201645  
 2962  0.014937993436998  
 2963  0.014928733918612  
 2964  0.014919441322005  
 2965  0.014910115682324  
 2966  0.014900756690884  
 2967  0.014891364435134  
 2968  0.014881938604550  
 2969  0.014872479267440  
 2970  0.014862986099340  
 2971  0.014853459144806  
 2972  0.014843898150486  
 2973  0.014834303167157  
 2974  0.014824673859510  
 2975  0.014815010305339  
 2976  0.014805312199369  
 2977  0.014795579594113  
 2978  0.014785812150696  
 2979  0.014776009945710  
 2980  0.014766172674330  
 2981  0.014756300405232  
 2982  0.014746392805082  
 2983  0.014736449944256  
 2984  0.014726471504235  
 2985  0.014716457556371  
 2986  0.014706407769302  
 2987  0.014696322232535  
 2988  0.014686200589018  
 2989  0.014676042905635  
 2990  0.014665848882056  
 2991  0.014655618554561  
 2992  0.014645351600416  
 2993  0.014635048094562  
 2994  0.014624707689159  
 2995  0.014614330457808  
 2996  0.014603916068820  
 2997  0.014593464632982  
 2998  0.014582975774519  
 2999  0.014572449676523  
 3000  0.014561885921951  
 3001  0.014551284598531  
 3002  0.014540645330384  
 3003  0.014529968237055  
 3004  0.014519252923890  
 3005  0.014508499491714  
 3006  0.014497707589163  
 3007  0.014486877296909  
 3008  0.014476008242771  
 3009  0.014465100593473  
 3010  0.014454153879494  
 3011  0.014443168216389  
 3012  0.014432143230032  
 3013  0.014421079127708  
 3014  0.014409975432252  
 3015  0.014398832292621  
 3016  0.014387649283113  
 3017  0.014376426542538  
 3018  0.014365163645486  
 3019  0.014353860720105  
 3020  0.014342517405652  
 3021  0.014331133828657  
 3022  0.014319709547140  
 3023  0.014308244727384  
 3024  0.014296738897569  
 3025  0.014285192258361  
 3026  0.014273604373976  
 3027  0.014261975356427  
 3028  0.014250304797722  
 3029  0.014238592867826  
 3030  0.014226839129521  
 3031  0.014215043762458  
 3032  0.014203206293435  
 3033  0.014191326919383  
 3034  0.014179405150028  
 3035  0.014167441195455  
 3036  0.014155434592688  
 3037  0.014143385502376  
 3038  0.014131293443572  
 3039  0.014119158607469  
 3040  0.014106980520182  
 3041  0.014094759352419  
 3042  0.014082494670056  
 3043  0.014070186656781  
 3044  0.014057834834413  
 3045  0.014045439428801  
 3046  0.014032999925384  
 3047  0.014020516542059  
 3048  0.014007988765088  
 3049  0.013995416831166  
 3050  0.013982800211665  
 3051  0.013970139115547  
 3052  0.013957433043025  
 3053  0.013944682219490  
 3054  0.013931886131914  
 3055  0.013919045074936  
 3056  0.013906158508862  
 3057  0.013893226581976  
 3058  0.013880248814891  
 3059  0.013867225495750  
 3060  0.013854156057568  
 3061  0.013841040763336  
 3062  0.013827879080194  
 3063  0.013814671252039  
 3064  0.013801416754258  
 3065  0.013788115779642  
 3066  0.013774767835643  
 3067  0.013761373138878  
 3068  0.013747931202855  
 3069  0.013734442283175  
 3070  0.013720905836504  
 3071  0.013707322095893  
 3072  0.013693690512393  
 3073  0.013680011397854  
 3074  0.013666284160630  
 3075  0.013652509185081  
 3076  0.013638685792872  
 3077  0.013624814322103  
 3078  0.013610894162411  
 3079  0.013596925657070  
 3080  0.013582908204610  
 3081  0.013568842129680  
 3082  0.013554726759498  
 3083  0.013540562453182  
 3084  0.013526348642408  
 3085  0.013512085607232  
 3086  0.013497772804549  
 3087  0.013483410513188  
 3088  0.013468998168573  
 3089  0.013454536149646  
 3090  0.013440023755236  
 3091  0.013425461362745  
 3092  0.013410848358924  
 3093  0.013396185105729  
 3094  0.013381470929619  
 3095  0.013366706288163  
 3096  0.013351890464478  
 3097  0.013337023822253  
 3098  0.013322105739795  
 3099  0.013307136648995  
 3100  0.013292115856064  
 3101  0.013277043776860  
 3102  0.013261919752822  
 3103  0.013246744234259  
 3104  0.013231516501855  
 3105  0.013216236993463  
 3106  0.013200905009840  
 3107  0.013185521040969  
 3108  0.013170084362631  
 3109  0.013154595418940  
 3110  0.013139053543594  
 3111  0.013123459144601  
 3112  0.013107811547461  
 3113  0.013092111201170  
 3114  0.013076357371483  
 3115  0.013060550564728  
 3116  0.013044690089538  
 3117  0.013028776387356  
 3118  0.013012808763164  
 3119  0.012996787779692  
 3120  0.012980712660654  
 3121  0.012964583909165  
 3122  0.012948400773761  
 3123  0.012932163806836  
 3124  0.012915872284305  
 3125  0.012899526737260  
 3126  0.012883126385264  
 3127  0.012866671759268  
 3128  0.012850162116669  
 3129  0.012833598007052  
 3130  0.012816978676999  
 3131  0.012800304746422  
 3132  0.012783575367621  
 3133  0.012766791107619  
 3134  0.012749951249702  
 3135  0.012733056370729  
 3136  0.012716105669416  
 3137  0.012699099758500  
 3138  0.012682037833063  
 3139  0.012664920542880  
 3140  0.012647747105916  
 3141  0.012630518120879  
 3142  0.012613232813409  
 3143  0.012595891805110  
 3144  0.012578494297785  
 3145  0.012561040935869  
 3146  0.012543530925731  
 3147  0.012525964927184  
 3148  0.012508342172989  
 3149  0.012490663250956  
 3150  0.012472927375359  
 3151  0.012455135284603  
 3152  0.012437286109979  
 3153  0.012419380600654  
 3154  0.012401417918115  
 3155  0.012383398773293  
 3156  0.012365322314120  
 3157  0.012347189328823  
 3158  0.012328998969440  
 3159  0.012310751998232  
 3160  0.012292447539179  
 3161  0.012274086293089  
 3162  0.012255667490450  
 3163  0.012237191881675  
 3164  0.012218658625047  
 3165  0.012200068468705  
 3166  0.012181420533547  
 3167  0.012162715692491  
 3168  0.012143953077906  
 3169  0.012125133544007  
 3170  0.012106256220282  
 3171  0.012087321905306  
 3172  0.012068329702914  
 3173  0.012049280499355  
 3174  0.012030173385851  
 3175  0.012011009235661  
 3176  0.011991787210135  
 3177  0.011972508113727  
 3178  0.011953171118656  
 3179  0.011933777169714  
 3180  0.011914325353569  
 3181  0.011894816559264  
 3182  0.011875249936604  
 3183  0.011855626424934  
 3184  0.011835945094384  
 3185  0.011816206838188  
 3186  0.011796410832155  
 3187  0.011776557971712  
 3188  0.011756647422197  
 3189  0.011736680090727  
 3190  0.011716655141325  
 3191  0.011696573569385  
 3192  0.011676434460585  
 3193  0.011656238827454  
 3194  0.011635985784264  
 3195  0.011615676370754  
 3196  0.011595309685366  
 3197  0.011574886742111  
 3198  0.011554406669638  
 3199  0.011533870450142  
 3200  0.011513277250347  
 3201  0.011492628104373  
 3202  0.011471922152750  
 3203  0.011451160452671  
 3204  0.011430342117260  
 3205  0.011409468263726  
 3206  0.011388537974336  
 3207  0.011367552323564  
 3208  0.011346510407301  
 3209  0.011325413510275  
 3210  0.011304260679738  
 3211  0.011283053048379  
 3212  0.011261789673127  
 3213  0.011240471718376  
 3214  0.011219098337811  
 3215  0.011197670707421  
 3216  0.011176187947819  
 3217  0.011154651251339  
 3218  0.011133059744620  
 3219  0.011111414678421  
 3220  0.011089715102101  
 3221  0.011067962287088  
 3222  0.011046155293908  
 3223  0.011024295449540  
 3224  0.011002381853513  
 3225  0.010980415803873  
 3226  0.010958396371258  
 3227  0.010936324870147  
 3228  0.010914200379519  
 3229  0.010892024219147  
 3230  0.010869795538063  
 3231  0.010847515581045  
 3232  0.010825183536270  
 3233  0.010802800736902  
 3234  0.010780366330577  
 3235  0.010757881629366  
 3236  0.010735345869663  
 3237  0.010712760319237  
 3238  0.010690124166639  
 3239  0.010667438793013  
 3240  0.010644703361324  
 3241  0.010621919223228  
 3242  0.010599085583803  
 3243  0.010576203867655  
 3244  0.010553273203971  
 3245  0.010530295029431  
 3246  0.010507268549360  
 3247  0.010484195216986  
 3248  0.010461074188357  
 3249  0.010437906942071  
 3250  0.010414692643118  
 3251  0.010391432795184  
 3252  0.010368126560537  
 3253  0.010344775449018  
 3254  0.010321378667752  
 3255  0.010297937731199  
 3256  0.010274451804379  
 3257  0.010250922378575  
 3258  0.010227348715661  
 3259  0.010203732288429  
 3260  0.010180072384026  
 3261  0.010156370581994  
 3262  0.010132626120142  
 3263  0.010108840485939  
 3264  0.010085012990079  
 3265  0.010061145162379  
 3266  0.010037236306757  
 3267  0.010013287976386  
 3268  0.009989299463802  
 3269  0.009965272321267  
 3270  0.009941205862892  
 3271  0.009917101690120  
 3272  0.009892959094332  
 3273  0.009868779696060  
 3274  0.009844562747877  
 3275  0.009820310013743  
 3276  0.009796020710902  
 3277  0.009771696497162  
 3278  0.009747336611753  
 3279  0.009722942763676  
 3280  0.009698514319398  
 3281  0.009674052889455  
 3282  0.009649557857186  
 3283  0.009625030797459  
 3284  0.009600471144117  
 3285  0.009575880575363  
 3286  0.009551258499459  
 3287  0.009526606589305  
 3288  0.009501924224417  
 3289  0.009477213120426  
 3290  0.009452472621948  
 3291  0.009427704473929  
 3292  0.009402908020460  
 3293  0.009378084976840  
 3294  0.009353234782605  
 3295  0.009328359195555  
 3296  0.009303457655980  
 3297  0.009278531896679  
 3298  0.009253581301612  
 3299  0.009228607591984  
 3300  0.009203610258374  
 3301  0.009178591029517  
 3302  0.009153549354478  
 3303  0.009128486913864  
 3304  0.009103403233718  
 3305  0.009078300045622  
 3306  0.009053176880462  
 3307  0.009028035443351  
 3308  0.009002875273240  
 3309  0.008977698078959  
 3310  0.008952503408006  
 3311  0.008927292976825  
 3312  0.008902066350395  
 3313  0.008876825210151  
 3314  0.008851569175859  
 3315  0.008826299997445  
 3316  0.008801017143559  
 3317  0.008775722470587  
 3318  0.008750415508216  
 3319  0.008725097995094  
 3320  0.008699769531307  
 3321  0.008674431819005  
 3322  0.008649084487247  
 3323  0.008623729322687  
 3324  0.008598365882946  
 3325  0.008572995884353  
 3326  0.008547618995284  
 3327  0.008522236920248  
 3328  0.008496849352958  
 3329  0.008471457995186  
 3330  0.008446062427781  
 3331  0.008420664331569  
 3332  0.008395263483729  
 3333  0.008369861593856  
 3334  0.008344458315402  
 3335  0.008319055302229  
 3336  0.008293652293400  
 3337  0.008268250907925  
 3338  0.008242850938452  
 3339  0.008217454090075  
 3340  0.008192060004749  
 3341  0.008166670428655  
 3342  0.008141285036177  
 3343  0.008115905534247  
 3344  0.008090531614940  
 3345  0.008065164986213  
 3346  0.008039805347381  
 3347  0.008014454329417  
 3348  0.007989111648943  
 3349  0.007963778990339  
 3350  0.007938456111527  
 3351  0.007913144532029  
 3352  0.007887844144840  
 3353  0.007862556482195  
 3354  0.007837281420428  
 3355  0.007812020514110  
 3356  0.007786773568046  
 3357  0.007761542085419  
 3358  0.007736325896602  
 3359  0.007711126514293  
 3360  0.007685943828418  
 3361  0.007660779415727  
 3362  0.007635633082526  
 3363  0.007610506350519  
 3364  0.007585399011311  
 3365  0.007560312494608  
 3366  0.007535246750271  
 3367  0.007510203229435  
 3368  0.007485181787987  
 3369  0.007460183925981  
 3370  0.007435209493275  
 3371  0.007410259906941  
 3372  0.007385335055337  
 3373  0.007360436320615  
 3374  0.007335563642724  
 3375  0.007310718390623  
 3376  0.007285900468129  
 3377  0.007261111198355  
 3378  0.007236350538112  
 3379  0.007211619810862  
 3380  0.007186918959016  
 3381  0.007162249274437  
 3382  0.007137610655168  
 3383  0.007113004388609  
 3384  0.007088430476809  
 3385  0.007063890143175  
 3386  0.007039383331382  
 3387  0.007014911236664  
 3388  0.006990473833093  
 3389  0.006966072341562  
 3390  0.006941706723895  
 3391  0.006917378137607  
 3392  0.006893086617879  
 3393  0.006868833255024  
 3394  0.006844618018031  
 3395  0.006820441975062  
 3396  0.006796305199342  
 3397  0.006772208755770  
 3398  0.006748152632678  
 3399  0.006724137894492  
 3400  0.006700164515696  
 3401  0.006676233594386  
 3402  0.006652345101757  
 3403  0.006628500065458  
 3404  0.006604698420548  
 3405  0.006580941192270  
 3406  0.006557228369242  
 3407  0.006533560891858  
 3408  0.006509938819012  
 3409  0.006486363080091  
 3410  0.006462833682202  
 3411  0.006439351538977  
 3412  0.006415916669565  
 3413  0.006392529875032  
 3414  0.006369191192222  
 3415  0.006345901498400  
 3416  0.006322660749781  
 3417  0.006299469776260  
 3418  0.006276328662175  
 3419  0.006253238153772  
 3420  0.006230198293596  
 3421  0.006207209794755  
 3422  0.006184272728388  
 3423  0.006161387812834  
 3424  0.006138555122478  
 3425  0.006115775338897  
 3426  0.006093048506325  
 3427  0.006070375301896  
 3428  0.006047755763066  
 3429  0.006025190417244  
 3430  0.006002679380292  
 3431  0.005980223236211  
 3432  0.005957822083409  
 3433  0.005935476501967  
 3434  0.005913186520730  
 3435  0.005890952698816  
 3436  0.005868775150990  
 3437  0.005846654334640  
 3438  0.005824590323879  
 3439  0.005802583638767  
 3440  0.005780634288180  
 3441  0.005758742726602  
 3442  0.005736909035498  
 3443  0.005715133694993  
 3444  0.005693416722187  
 3445  0.005671758572305  
 3446  0.005650159257650  
 3447  0.005628619192751  
 3448  0.005607138412632  
 3449  0.005585717257326  
 3450  0.005564355790940  
 3451  0.005543054334100  
 3452  0.005521812962771  
 3453  0.005500632021758  
 3454  0.005479511524412  
 3455  0.005458451812778  
 3456  0.005437452905956  
 3457  0.005416515057763  
 3458  0.005395638341727  
 3459  0.005374823036467  
 3460  0.005354069223066  
 3461  0.005333377121111  
 3462  0.005312746756077  
 3463  0.005292178351630  
 3464  0.005271671974503  
 3465  0.005251227743091  
 3466  0.005230845741386  
 3467  0.005210526151358  
 3468  0.005190269019426  
 3469  0.005170074476240  
 3470  0.005149942599751  
 3471  0.005129873460975  
 3472  0.005109867105360  
 3473  0.005089923662731  
 3474  0.005070043167434  
 3475  0.005050225630002  
 3476  0.005030471180974  
 3477  0.005010779858674  
 3478  0.004991151757654  
 3479  0.004971586825324  
 3480  0.004952085188686  
 3481  0.004932646827883  
 3482  0.004913271789071  
 3483  0.004893960011742  
 3484  0.004874711600079  
 3485  0.004855526525933  
 3486  0.004836404870771  
 3487  0.004817346544089  
 3488  0.004798351660624  
 3489  0.004779420200592  
 3490  0.004760552216379  
 3491  0.004741747639495  
 3492  0.004723006483176  
 3493  0.004704328622851  
 3494  0.004685714153905  
 3495  0.004667162935002  
 3496  0.004648675061244  
 3497  0.004630250376141  
 3498  0.004611888941612  
 3499  0.004593590658316  
 3500  0.004575355558160  
 3501  0.004557183491258  
 3502  0.004539074568008  
 3503  0.004521028650814  
 3504  0.004503045726062  
 3505  0.004485125579439  
 3506  0.004467268369174  
 3507  0.004449473856380  
 3508  0.004431742121040  
 3509  0.004414072944824  
 3510  0.004396466400732  
 3511  0.004378922303882  
 3512  0.004361440701735  
 3513  0.004344021398450  
 3514  0.004326664400177  
 3515  0.004309369452685  
 3516  0.004292136580310  
 3517  0.004274965585217  
 3518  0.004257856518578  
 3519  0.004240809110303  
 3520  0.004223823432314  
 3521  0.004206899233421  
 3522  0.004190036535997  
 3523  0.004173235097422  
 3524  0.004156494965326  
 3525  0.004139815883408  
 3526  0.004123197882820  
 3527  0.004106640640193  
 3528  0.004090144254005  
 3529  0.004073708447706  
 3530  0.004057333268139  
 3531  0.004041018476964  
 3532  0.004024763990292  
 3533  0.004008569504432  
 3534  0.003992435106940  
 3535  0.003976360471343  
 3536  0.003960345663052  
 3537  0.003944390316038  
 3538  0.003928494525196  
 3539  0.003912658003439  
 3540  0.003896880724770  
 3541  0.003881162421837  
 3542  0.003865503110848  
 3543  0.003849902457215  
 3544  0.003834360547776  
 3545  0.003818877016490  
 3546  0.003803451896730  
 3547  0.003788084844771  
 3548  0.003772775925856  
 3549  0.003757524784639  
 3550  0.003742331458147  
 3551  0.003727195576906  
 3552  0.003712117253269  
 3553  0.003697096116436  
 3554  0.003682132180505  
 3555  0.003667225129745  
 3556  0.003652374965910  
 3557  0.003637581343718  
 3558  0.003622844307996  
 3559  0.003608163432243  
 3560  0.003593538814564  
 3561  0.003578970049816  
 3562  0.003564457240177  
 3563  0.003549999972388  
 3564  0.003535598312185  
 3565  0.003521251893182  
 3566  0.003506960769390  
 3567  0.003492724534230  
 3568  0.003478543240312  
 3569  0.003464416482466  
 3570  0.003450344360332  
 3571  0.003436326490661  
 3572  0.003422362904290  
 3573  0.003408453187356  
 3574  0.003394597440001  
 3575  0.003380795242319  
 3576  0.003367046671326  
 3577  0.003353351345798  
 3578  0.003339709301112  
 3579  0.003326120150686  
 3580  0.003312583938976  
 3581  0.003299100288587  
 3582  0.003285669245013  
 3583  0.003272290429472  
 3584  0.003258963899718  
 3585  0.003245689229562  
 3586  0.003232466489753  
 3587  0.003219295234258  
 3588  0.003206175556980  
 3589  0.003193107038462  
 3590  0.003180089733485  
 3591  0.003167123278150  
 3592  0.003154207724263  
 3593  0.003141342664956  
 3594  0.003128528184918  
 3595  0.003115763842183  
 3596  0.003103049711190  
 3597  0.003090385383928  
 3598  0.003077770922291  
 3599  0.003065205950873  
 3600  0.003052690539374  
 3601  0.003040224237317  
 3602  0.003027807091890  
 3603  0.003015438737058  
 3604  0.003003119256088  
 3605  0.002990848241369  
 3606  0.002978625733960  
 3607  0.002966451366214  
 3608  0.002954325178220  
 3609  0.002942246803746  
 3610  0.002930216279941  
 3611  0.002918233198845  
 3612  0.002906297635099  
 3613  0.002894409130325  
 3614  0.002882567784291  
 3615  0.002870773205154  
 3616  0.002859025451611  
 3617  0.002847324117063  
 3618  0.002835669294158  
 3619  0.002824060560613  
 3620  0.002812497982095  
 3621  0.002800981135698  
 3622  0.002789510125193  
 3623  0.002778084514971  
 3624  0.002766704373700  
 3625  0.002755369270289  
 3626  0.002744079335751  
 3627  0.002732834220762  
 3628  0.002721633934837  
 3629  0.002710478102029  
 3630  0.002699366765880  
 3631  0.002688299554663  
 3632  0.002677276529456  
 3633  0.002666297274241  
 3634  0.002655361867412  
 3635  0.002644469970295  
 3636  0.002633621596334  
 3637  0.002622816354699  
 3638  0.002612054313557  
 3639  0.002601335101272  
 3640  0.002590658769255  
 3641  0.002580024946193  
 3642  0.002569433667958  
 3643  0.002558884554415  
 3644  0.002548377719342  
 3645  0.002537912756696  
 3646  0.002527489709365  
 3647  0.002517108270680  
 3648  0.002506768488447  
 3649  0.002496469991204  
 3650  0.002486212819671  
 3651  0.002475996584610  
 3652  0.002465821320917  
 3653  0.002455686686388  
 3654  0.002445592746128  
 3655  0.002435539145880  
 3656  0.002425525950968  
 3657  0.002415552829618  
 3658  0.002405619794309  
 3659  0.002395726480333  
 3660  0.002385872970019  
 3661  0.002376058892783  
 3662  0.002366284291078  
 3663  0.002356548810359  
 3664  0.002346852515318  
 3665  0.002337195067041  
 3666  0.002327576504340  
 3667  0.002317996468666  
 3668  0.002308454996532  
 3669  0.002298951754763  
 3670  0.002289486786862  
 3671  0.002280059749053  
 3672  0.002270670724110  
 3673  0.002261319363327  
 3674  0.002252005724039  
 3675  0.002242729447855  
 3676  0.002233490595947  
 3677  0.002224288873480  
 3678  0.002215124284028  
 3679  0.002205996541655  
 3680  0.002196905669314  
 3681  0.002187851358740  
 3682  0.002178833612548  
 3683  0.002169852092230  
 3684  0.002160906854654  
 3685  0.002151997602613  
 3686  0.002143124393702  
 3687  0.002134286916066  
 3688  0.002125485190758  
 3689  0.002116718922728  
 3690  0.002107988105774  
 3691  0.002099292485322  
 3692  0.002090632041362  
 3693  0.002082006451080  
 3694  0.002073415764092  
 3695  0.002064859694097  
 3696  0.002056338252598  
 3697  0.002047851178795  
 3698  0.002039398492179  
 3699  0.002030979903160  
 3700  0.002022595442827  
 3701  0.002014244819700  
 3702  0.002005928058125  
 3703  0.001997644878689  
 3704  0.001989395284687  
 3705  0.001981178939973  
 3706  0.001972995956917  
 3707  0.001964846006576  
 3708  0.001956729119682  
 3709  0.001948645021514  
 3710  0.001940593734627  
 3711  0.001932575032143  
 3712  0.001924588910073  
 3713  0.001916635048748  
 3714  0.001908713515483  
 3715  0.001900823972592  
 3716  0.001892966499683  
 3717  0.001885140763487  
 3718  0.001877346855551  
 3719  0.001869584486953  
 3720  0.001861853682246  
 3721  0.001854154176335  
 3722  0.001846485965136  
 3723  0.001838848796706  
 3724  0.001831242682328  
 3725  0.001823667381152  
 3726  0.001816122900261  
 3727  0.001808608953085  
 3728  0.001801125606965  
 3729  0.001793672569206  
 3730  0.001786249898952  
 3731  0.001778857272617  
 3732  0.001771494757753  
 3733  0.001764162086808  
 3734  0.001756859308094  
 3735  0.001749586147798  
 3736  0.001742342619077  
 3737  0.001735128471405  
 3738  0.001727943708105  
 3739  0.001720788107372  
 3740  0.001713661684742  
 3741  0.001706564153158  
 3742  0.001699495568134  
 3743  0.001692455690095  
 3744  0.001685444546496  
 3745  0.001678461860546  
 3746  0.001671507674647  
 3747  0.001664581760818  
 3748  0.001657684095370  
 3749  0.001650814435404  
 3750  0.001643972831259  
 3751  0.001637159003146  
 3752  0.001630372979079  
 3753  0.001623614551390  
 3754  0.001616883732157  
 3755  0.001610180277904  
 3756  0.001603504229950  
 3757  0.001596855361207  
 3758  0.001590233644545  
 3759  0.001583638881173  
 3760  0.001577071073491  
 3761  0.001570530007254  
 3762  0.001564015691679  
 3763  0.001557527895703  
 3764  0.001551066630736  
 3765  0.001544631669646  
 3766  0.001538223004363  
 3767  0.001531840447989  
 3768  0.001525484032666  
 3769  0.001519153549587  
 3770  0.001512848994439  
 3771  0.001506570160154  
 3772  0.001500317038309  
 3773  0.001494089388002  
 3774  0.001487887244920  
 3775  0.001481710433188  
 3776  0.001475558913707  
 3777  0.001469432492115  
 3778  0.001463331153876  
 3779  0.001457254714487  
 3780  0.001451203180354  
 3781  0.001445176312005  
 3782  0.001439174166413  
 3783  0.001433196518667  
 3784  0.001427243388106  
 3785  0.001421314525425  
 3786  0.001415409989048  
 3787  0.001409529533253  
 3788  0.001403673199608  
 3789  0.001397840801127  
 3790  0.001392032340735  
 3791  0.001386247594833  
 3792  0.001380486598294  
 3793  0.001374749157090  
 3794  0.001369035268152  
 3795  0.001363344723027  
 3796  0.001357677549242  
 3797  0.001352033523887  
 3798  0.001346412691008  
 3799  0.001340814858858  
 3800  0.001335240022874  
 3801  0.001329688002163  
 3802  0.001324158783908  
 3803  0.001318652158343  
 3804  0.001313168175372  
 3805  0.001307706629903  
 3806  0.001302267518260  
 3807  0.001296850659767  
 3808  0.001291456071838  
 3809  0.001286083544482  
 3810  0.001280733131832  
 3811  0.001275404601522  
 3812  0.001270097989666  
 3813  0.001264813134697  
 3814  0.001259550020477  
 3815  0.001254308453555  
 3816  0.001249088448938  
 3817  0.001243889811211  
 3818  0.001238712570450  
 3819  0.001233556551699  
 3820  0.001228421750515  
 3821  0.001223308003258  
 3822  0.001218215311887  
 3823  0.001213143474627  
 3824  0.001208092531440  
 3825  0.001203062306810  
 3826  0.001198052804511  
 3827  0.001193063911831  
 3828  0.001188095575317  
 3829  0.001183147641516  
 3830  0.001178220089488  
 3831  0.001173312750845  
 3832  0.001168425635306  
 3833  0.001163558601587  
 3834  0.001158711634453  
 3835  0.001153884555458  
 3836  0.001149077392421  
 3837  0.001144289950493  
 3838  0.001139522237997  
 3839  0.001134774078484  
 3840  0.001130045522376  
 3841  0.001125336381861  
 3842  0.001120646664959  
 3843  0.001115976229858  
 3844  0.001111325078580  
 3845  0.001106693036371  
 3846  0.001102080100406  
 3847  0.001097486172223  
 3848  0.001092911217040  
 3849  0.001088355073562  
 3850  0.001083817750164  
 3851  0.001079299081838  
 3852  0.001074799080211  
 3853  0.001070317607484  
 3854  0.001065854654718  
 3855  0.001061410055377  
 3856  0.001056983823959  
 3857  0.001052575798280  
 3858  0.001048185983621  
 3859  0.001043814222452  
 3860  0.001039460522134  
 3861  0.001035124743268  
 3862  0.001030806887019  
 3863  0.001026506824069  
 3864  0.001022224555146  
 3865  0.001017959901010  
 3866  0.001013712878709  
 3867  0.001009483334903  
 3868  0.001005271287550  
 3869  0.001001076560703  
 3870  0.000996899191193  
 3871  0.000992739023682  
 3872  0.000988596071062  
 3873  0.000984470169308  
 3874  0.000980361342631  
 3875  0.000976269429663  
 3876  0.000972194466255  
 3877  0.000968136305891  
 3878  0.000964094950620  
 3879  0.000960070257616  
 3880  0.000956062226141  
 3881  0.000952070714206  
 3882  0.000948095725810  
 3883  0.000944137135342  
 3884  0.000940194935840  
 3885  0.000936268988286  
 3886  0.000932359298145  
 3887  0.000928465757836  
 3888  0.000924588342483  
 3889  0.000920726933220  
 3890  0.000916881539996  
 3891  0.000913052036763  
 3892  0.000909238401089  
 3893  0.000905440493789  
 3894  0.000901658328225  
 3895  0.000897891781306  
 3896  0.000894140859348  
 3897  0.000890405411779  
 3898  0.000886685467028  
 3899  0.000882980866594  
 3900  0.000879291631325  
 3901  0.000875617637678  
 3902  0.000871958890306  
 3903  0.000868315272127  
 3904  0.000864686777778  
 3905  0.000861073281279  
 3906  0.000857474782614  
 3907  0.000853891150642  
 3908  0.000850322384806  
 3909  0.000846768389586  
 3910  0.000843229141531  
 3911  0.000839704527079  
 3912  0.000836194540548  
 3913  0.000832699033190  
 3914  0.000829218040513  
 3915  0.000825751449859  
 3916  0.000822299250122  
 3917  0.000818861338219  
 3918  0.000815437687985  
 3919  0.000812028199602  
 3920  0.000808632854101  
 3921  0.000805251538553  
 3922  0.000801884262795  
 3923  0.000798530909621  
 3924  0.000795191484777  
 3925  0.000791865892988  
 3926  0.000788554123069  
 3927  0.000785256037033  
 3928  0.000781971658018  
 3929  0.000778700872925  
 3930  0.000775443671819  
 3931  0.000772199967974  
 3932  0.000768969748403  
 3933  0.000765752901995  
 3934  0.000762549430681  
 3935  0.000759359209052  
 3936  0.000756182266637  
 3937  0.000753018492979  
 3938  0.000749867858553  
 3939  0.000746730270768  
 3940  0.000743605728249  
 3941  0.000740494111252  
 3942  0.000737395423039  
 3943  0.000734309563689  
 3944  0.000731236550459  
 3945  0.000728176242624  
 3946  0.000725128667898  
 3947  0.000722093724113  
 3948  0.000719071407140  
 3949  0.000716061625153  
 3950  0.000713064378807  
 3951  0.000710079548613  
 3952  0.000707107149175  
 3953  0.000704147082351  
 3954  0.000701199339545  
 3955  0.000698263820219  
 3956  0.000695340530064  
 3957  0.000692429350558  
 3958  0.000689530288686  
 3959  0.000686643243827  
 3960  0.000683768227891  
 3961  0.000680905133888  
 3962  0.000678053966420  
 3963  0.000675214635096  
 3964  0.000672387123384  
 3965  0.000669571342352  
 3966  0.000666767295373  
 3967  0.000663974885379  
 3968  0.000661194100848  
 3969  0.000658424859275  
 3970  0.000655667144681  
 3971  0.000652920867272  
 3972  0.000650186033712  
 3973  0.000647462569889  
 3974  0.000644750445868  
 3975  0.000642049570386  
 3976  0.000639359957420  
 3977  0.000636681506213  
 3978  0.000634014239378  
 3979  0.000631358064288  
 3980  0.000628712953090  
 3981  0.000626078844519  
 3982  0.000623455708970  
 3983  0.000620843474823  
 3984  0.000618242127012  
 3985  0.000615651594998  
 3986  0.000613071857912  
 3987  0.000610502848358  
 3988  0.000607944564013  
 3989  0.000605396907802  
 3990  0.000602859885315  
 3991  0.000600333374836  
 3992  0.000597817419250  
 3993  0.000595311922536  
 3994  0.000592816870471  
 3995  0.000590332197326  
 3996  0.000587857870487  
 3997  0.000585393827267  
 3998  0.000582940063002  
 3999  0.000580496497800  
 4000  0.000578063122904  
 4001  0.000575639878130  
 4002  0.000573226759543  
 4003  0.000570823662503  
 4004  0.000568430584843  
 4005  0.000566047473209  
 4006  0.000563674308191  
 4007  0.000561311006976  
 4008  0.000558957577101  
 4009  0.000556613932593  
 4010  0.000554280068175  
 4011  0.000551955918679  
 4012  0.000549641478599  
 4013  0.000547336677301  
 4014  0.000545041506031  
 4015  0.000542755887320  
 4016  0.000540479814499  
 4017  0.000538213213155  
 4018  0.000535956082938  
 4019  0.000533708336084  
 4020  0.000531469963363  
 4021  0.000529240918621  
 4022  0.000527021194455  
 4023  0.000524810705359  
 4024  0.000522609455011  
 4025  0.000520417364548  
 4026  0.000518234438660  
 4027  0.000516060589954  
 4028  0.000513895832225  
 4029  0.000511740089626  
 4030  0.000509593372998  
 4031  0.000507455612730  
 4032  0.000505326793003  
 4033  0.000503206830349  
 4034  0.000501095721929  
 4035  0.000498993391744  
 4036  0.000496899849810  
 4037  0.000494815019654  
 4038  0.000492738899559  
 4039  0.000490671431217  
 4040  0.000488612610229  
 4041  0.000486562349933  
 4042  0.000484520662663  
 4043  0.000482487480892  
 4044  0.000480462793026  
 4045  0.000478446533999  
 4046  0.000476438689763  
 4047  0.000474439221247  
 4048  0.000472448093099  
 4049  0.000470465259939  
 4050  0.000468490719438  
 4051  0.000466524390557  
 4052  0.000464566288267  
 4053  0.000462616352968  
 4054  0.000460674578285  
 4055  0.000458740895711  
 4056  0.000456815308194  
 4057  0.000454897738220  
 4058  0.000452988178366  
 4059  0.000451086589390  
 4060  0.000449192947360  
 4061  0.000447307195679  
 4062  0.000445429325216  
 4063  0.000443559285035  
 4064  0.000441697076559  
 4065  0.000439842637029  
 4066  0.000437995959780  
 4067  0.000436156970061  
 4068  0.000434325680481  
 4069  0.000432502046807  
 4070  0.000430686065714  
 4071  0.000428877658817  
 4072  0.000427076820645  
 4073  0.000425283490453  
 4074  0.000423497657523  
 4075  0.000421719263584  
 4076  0.000419948312553  
 4077  0.000418184744924  
 4078  0.000416428563743  
 4079  0.000414679712326  
 4080  0.000412938171752  
 4081  0.000411203903666  
 4082  0.000409476885853  
 4083  0.000407757069312  
 4084  0.000406044458734  
 4085  0.000404338998455  
 4086  0.000402640683178  
 4087  0.000400949442724  
 4088  0.000399265281732  
 4089  0.000397588132683  
 4090  0.000395918018526  
 4091  0.000394254880211  
 4092  0.000392598717530  
 4093  0.000390949485770  
 4094  0.000389307162105  
 4095  0.000387671717076  
 4096  0.000386043127200  
 4097  0.000384421331702  
 4098  0.000382806339920  
 4099  0.000381198102113  
 4100  0.000379596609876  
 4101  0.000378001810362  
 4102  0.000376413694648  
 4103  0.000374832214505  
 4104  0.000373257369740  
 4105  0.000371689099601  
 4106  0.000370127403265  
 4107  0.000368572234880  
 4108  0.000367023590611  
 4109  0.000365481414069  
 4110  0.000363945697471  
 4111  0.000362416404140  
 4112  0.000360893525029  
 4113  0.000359376989438  
 4114  0.000357866823180  
 4115  0.000356362955981  
 4116  0.000354865404091  
 4117  0.000353374094716  
 4118  0.000351889051459  
 4119  0.000350410220635  
 4120  0.000348937603652  
 4121  0.000347471147615  
 4122  0.000346010853952  
 4123  0.000344556664229  
 4124  0.000343108579407  
 4125  0.000341666544085  
 4126  0.000340230564012  
 4127  0.000338800599434  
 4128  0.000337376633760  
 4129  0.000335958625097  
 4130  0.000334546567997  
 4131  0.000333140417953  
 4132  0.000331740162903  
 4133  0.000330345760257  
 4134  0.000328957208595  
 4135  0.000327574469556  
 4136  0.000326197534465  
 4137  0.000324826341498  
 4138  0.000323460905537  
 4139  0.000322101165173  
 4140  0.000320747122740  
 4141  0.000319398747608  
 4142  0.000318056030427  
 4143  0.000316718910866  
 4144  0.000315387402325  
 4145  0.000314061460261  
 4146  0.000312741091147  
 4147  0.000311426236753  
 4148  0.000310116899171  
 4149  0.000308813030961  
 4150  0.000307514641153  
 4151  0.000306221684721  
 4152  0.000304934153135  
 4153  0.000303652000043  
 4154  0.000302375228527  
 4155  0.000301103786311  
 4156  0.000299837676256  
 4157  0.000298576873675  
 4158  0.000297321360404  
 4159  0.000296071086828  
 4160  0.000294826069308  
 4161  0.000293586260043  
 4162  0.000292351651293  
 4163  0.000291122197892  
 4164  0.000289897909868  
 4165  0.000288678752072  
 4166  0.000287464709736  
 4167  0.000286255745934  
 4168  0.000285051861661  
 4169  0.000283853020880  
 4170  0.000282659214542  
 4171  0.000281470412066  
 4172  0.000280286604152  
 4173  0.000279107746014  
 4174  0.000277933839977  
 4175  0.000276764836845  
 4176  0.000275600739942  
 4177  0.000274441499902  
 4178  0.000273287121181  
 4179  0.000272137562364  
 4180  0.000270992838330  
 4181  0.000269852900124  
 4182  0.000268717752090  
 4183  0.000267587354069  
 4184  0.000266461708789  
 4185  0.000265340766808  
 4186  0.000264224524870  
 4187  0.000263112959181  
 4188  0.000262006054468  
 4189  0.000260903771157  
 4190  0.000259806123268  
 4191  0.000258713078170  
 4192  0.000257624629635  
 4193  0.000256540725705  
 4194  0.000255461366201  
 4195  0.000254386525789  
 4196  0.000253316208370  
 4197  0.000252250377692  
 4198  0.000251189036564  
 4199  0.000250132130976  
 4200  0.000249079671902  
 4201  0.000248031625936  
 4202  0.000246987978578  
 4203  0.000245948716574  
 4204  0.000244913821671  
 4205  0.000243883250908  
 4206  0.000242857010915  
 4207  0.000241835058207  
 4208  0.000240817405376  
 4209  0.000239804010438  
 4210  0.000238794882232  
 4211  0.000237789972227  
 4212  0.000236789275371  
 4213  0.000235792769893  
 4214  0.000234800451443  
 4215  0.000233812282265  
 4216  0.000232828271790  
 4217  0.000231848371580  
 4218  0.000230872582431  
 4219  0.000229900894787  
 4220  0.000228933295592  
 4221  0.000227969765637  
 4222  0.000227010300434  
 4223  0.000226054847388  
 4224  0.000225103409324  
 4225  0.000224155970934  
 4226  0.000223212520331  
 4227  0.000222273009776  
 4228  0.000221337456676  
 4229  0.000220405819062  
 4230  0.000219478097131  
 4231  0.000218554244541  
 4232  0.000217634281911  
 4233  0.000216718175863  
 4234  0.000215805924103  
 4235  0.000214897486655  
 4236  0.000213992871602  
 4237  0.000213092034640  
 4238  0.000212194996969  
 4239  0.000211301720892  
 4240  0.000210412195301  
 4241  0.000209526388105  
 4242  0.000208644309669  
 4243  0.000207765930166  
 4244  0.000206891249251  
 4245  0.000206020234427  
 4246  0.000205152888912  
 4247  0.000204289181216  
 4248  0.000203429105713  
 4249  0.000202572633230  
 4250  0.000201719763713  
 4251  0.000200870463768  
 4252  0.000200024743091  
 4253  0.000199182564236  
 4254  0.000198343929537  
 4255  0.000197508809266  
 4256  0.000196677205476  
 4257  0.000195849088683  
 4258  0.000195024451557  
 4259  0.000194203270967  
 4260  0.000193385546407  
 4261  0.000192571250574  
 4262  0.000191760388171  
 4263  0.000190952943147  
 4264  0.000190148893668  
 4265  0.000189348196107  
 4266  0.000188550874598  
 4267  0.000187756894677  
 4268  0.000186966247612  
 4269  0.000186178915937  
 4270  0.000185394893343  
 4271  0.000184614147298  
 4272  0.000183836686680  
 4273  0.000183062486611  
 4274  0.000182291540167  
 4275  0.000181523829602  
 4276  0.000180759350689  
 4277  0.000179998081954  
 4278  0.000179240021605  
 4279  0.000178485138204  
 4280  0.000177733436581  
 4281  0.000176984877933  
 4282  0.000176239480211  
 4283  0.000175497200952  
 4284  0.000174758053396  
 4285  0.000174022007136  
 4286  0.000173289067028  
 4287  0.000172559191900  
 4288  0.000171832393060  
 4289  0.000171108638636  
 4290  0.000170387939719  
 4291  0.000169670255903  
 4292  0.000168955597922  
 4293  0.000168243952869  
 4294  0.000167535308515  
 4295  0.000166829643168  
 4296  0.000166126941667  
 4297  0.000165427198320  
 4298  0.000164730409886  
 4299  0.000164036543000  
 4300  0.000163345602327  
 4301  0.000162657564071  
 4302  0.000161972427013  
 4303  0.000161290167742  
 4304  0.000160610787289  
 4305  0.000159934260671  
 4306  0.000159260583169  
 4307  0.000158589738907  
 4308  0.000157921722566  
 4309  0.000157256500519  
 4310  0.000156594080462  
 4311  0.000155934431969  
 4312  0.000155277564764  
 4313  0.000154623452294  
 4314  0.000153972091275  
 4315  0.000153323474988  
 4316  0.000152677595604  
 4317  0.000152034434319  
 4318  0.000151393986786  
 4319  0.000150756226645  
 4320  0.000150121156717  
 4321  0.000149488757624  
 4322  0.000148859021992  
 4323  0.000148231933705  
 4324  0.000147607489542  
 4325  0.000146985678249  
 4326  0.000146366484308  
 4327  0.000145749886719  
 4328  0.000145135889246  
 4329  0.000144524466864  
 4330  0.000143915629439  
 4331  0.000143309334452  
 4332  0.000142705596989  
 4333  0.000142104393908  
 4334  0.000141505720612  
 4335  0.000140909563366  
 4336  0.000140315918215  
 4337  0.000139724766932  
 4338  0.000139136109310  
 4339  0.000138549918000  
 4340  0.000137966194410  
 4341  0.000137384908711  
 4342  0.000136806074627  
 4343  0.000136229667056  
 4344  0.000135655693444  
 4345  0.000135084145827  
 4346  0.000134515006540  
 4347  0.000133948257757  
 4348  0.000133383893806  
 4349  0.000132821900197  
 4350  0.000132262274037  
 4351  0.000131704995067  
 4352  0.000131150063496  
 4353  0.000130597467836  
 4354  0.000130047201277  
 4355  0.000129499238265  
 4356  0.000128953588579  
 4357  0.000128410232658  
 4358  0.000127869175395  
 4359  0.000127330383368  
 4360  0.000126793857130  
 4361  0.000126259575824  
 4362  0.000125727544453  
 4363  0.000125197740590  
 4364  0.000124670167860  
 4365  0.000124144800779  
 4366  0.000123621649985  
 4367  0.000123100695948  
 4368  0.000122581945058  
 4369  0.000122065373097  
 4370  0.000121550974280  
 4371  0.000121038736808  
 4372  0.000120528655621  
 4373  0.000120020712425  
 4374  0.000119514909273  
 4375  0.000119011231659  
 4376  0.000118509675891  
 4377  0.000118010237328  
 4378  0.000117512898332  
 4379  0.000117017646163  
 4380  0.000116524470094  
 4381  0.000116033364396  
 4382  0.000115544330327  
 4383  0.000115057352792  
 4384  0.000114572430750  
 4385  0.000114089553881  
 4386  0.000113608719699  
 4387  0.000113129907178  
 4388  0.000112653114572  
 4389  0.000112178323596  
 4390  0.000111705539963  
 4391  0.000111234737105  
 4392  0.000110765920395  
 4393  0.000110299061361  
 4394  0.000109834171820  
 4395  0.000109371244000  
 4396  0.000108910271124  
 4397  0.000108451230348  
 4398  0.000107994124487  
 4399  0.000107538936287  
 4400  0.000107085671643  
 4401  0.000106634310737  
 4402  0.000106184850672  
 4403  0.000105737278131  
 4404  0.000105291594747  
 4405  0.000104847769389  
 4406  0.000104405819425  
 4407  0.000103965729932  
 4408  0.000103527501624  
 4409  0.000103091117855  
 4410  0.000102656574309  
 4411  0.000102223860197  
 4412  0.000101792972621  
 4413  0.000101363891775  
 4414  0.000100936622012  
 4415  0.000100511141096  
 4416  0.000100087455348  
 4417  0.000099665543993  
 4418  0.000099245410406  
 4419  0.000098827034961  
 4420  0.000098410425272  
 4421  0.000097995563857  
 4422  0.000097582450786  
 4423  0.000097171072725  
 4424  0.000096761434906  
 4425  0.000096353523175  
 4426  0.000095947332471  
 4427  0.000095542848910  
 4428  0.000095140079575  
 4429  0.000094739001194  
 4430  0.000094339619712  
 4431  0.000093941913898  
 4432  0.000093545887560  
 4433  0.000093151527589  
 4434  0.000092758833416  
 4435  0.000092367779888  
 4436  0.000091978377831  
 4437  0.000091590607536  
 4438  0.000091204474371  
 4439  0.000090819963259  
 4440  0.000090437077367  
 4441  0.000090055793638  
 4442  0.000089676126071  
 4443  0.000089298049801  
 4444  0.000088921566554  
 4445  0.000088546659361  
 4446  0.000088173334438  
 4447  0.000087801574468  
 4448  0.000087431383095  
 4449  0.000087062739387  
 4450  0.000086695656752  
 4451  0.000086330119166  
 4452  0.000085966125711  
 4453  0.000085603659891  
 4454  0.000085242718909  
 4455  0.000084883299704  
 4456  0.000084525399030  
 4457  0.000084168994155  
 4458  0.000083814091802  
 4459  0.000083460679057  
 4460  0.000083108757286  
 4461  0.000082758320174  
 4462  0.000082409359298  
 4463  0.000082061860445  
 4464  0.000081715831773  
 4465  0.000081371261959  
 4466  0.000081028144315  
 4467  0.000080686461899  
 4468  0.000080346218280  
 4469  0.000080007407913  
 4470  0.000079670031617  
 4471  0.000079334078903  
 4472  0.000078999547201  
 4473  0.000078666420936  
 4474  0.000078334699947  
 4475  0.000078004375303  
 4476  0.000077675451924  
 4477  0.000077347917745  
 4478  0.000077021767243  
 4479  0.000076696986589  
 4480  0.000076373576958  
 4481  0.000076051520764  
 4482  0.000075730822071  
 4483  0.000075411471239  
 4484  0.000075093462964  
 4485  0.000074776785637  
 4486  0.000074461447248  
 4487  0.000074147437219  
 4488  0.000073834749803  
 4489  0.000073523380889  
 4490  0.000073213325900  
 4491  0.000072904574829  
 4492  0.000072597123496  
 4493  0.000072290965839  
 4494  0.000071986104474  
 4495  0.000071682530774  
 4496  0.000071380233689  
 4497  0.000071079201703  
 4498  0.000070779441886  
 4499  0.000070480945470  
 4500  0.000070183712897  
 4501  0.000069887726936  
 4502  0.000069592994678  
 4503  0.000069299499915  
 4504  0.000069007242331  
 4505  0.000068716211743  
 4506  0.000068426408710  
 4507  0.000068137830599  
 4508  0.000067850472271  
 4509  0.000067564326808  
 4510  0.000067279393890  
 4511  0.000066995651271  
 4512  0.000066713109169  
 4513  0.000066431761806  
 4514  0.000066151599580  
 4515  0.000065872611474  
 4516  0.000065594807548  
 4517  0.000065318173308  
 4518  0.000065042712260  
 4519  0.000064768400278  
 4520  0.000064495247740  
 4521  0.000064223240624  
 4522  0.000063952382820  
 4523  0.000063682662372  
 4524  0.000063414082651  
 4525  0.000063146625578  
 4526  0.000062880300991  
 4527  0.000062615099488  
 4528  0.000062351022416  
 4529  0.000062088052165  
 4530  0.000061826192525  
 4531  0.000061565434753  
 4532  0.000061305778741  
 4533  0.000061047209851  
 4534  0.000060789738283  
 4535  0.000060533353461  
 4536  0.000060278049649  
 4537  0.000060023816490  
 4538  0.000059770659363  
 4539  0.000059518559796  
 4540  0.000059267519176  
 4541  0.000059017529925  
 4542  0.000058768593781  
 4543  0.000058520704654  
 4544  0.000058273864786  
 4545  0.000058028063979  
 4546  0.000057783302016  
 4547  0.000057539570514  
 4548  0.000057296870248  
 4549  0.000057055191197  
 4550  0.000056814533578  
 4551  0.000056574884096  
 4552  0.000056336245962  
 4553  0.000056098610377  
 4554  0.000055861979347  
 4555  0.000055626339646  
 4556  0.000055391699554  
 4557  0.000055158042774  
 4558  0.000054925376295  
 4559  0.000054693688163  
 4560  0.000054462975070  
 4561  0.000054233227285  
 4562  0.000054004449404  
 4563  0.000053776631957  
 4564  0.000053549776340  
 4565  0.000053323879087  
 4566  0.000053098941232  
 4567  0.000052874949101  
 4568  0.000052651907052  
 4569  0.000052429799465  
 4570  0.000052208634084  
 4571  0.000051988389904  
 4572  0.000051769079019  
 4573  0.000051550686944  
 4574  0.000051333219378  
 4575  0.000051116667230  
 4576  0.000050901033249  
 4577  0.000050686300116  
 4578  0.000050472474428  
 4579  0.000050259549150  
 4580  0.000050047526714  
 4581  0.000049836393446  
 4582  0.000049626152312  
 4583  0.000049416792668  
 4584  0.000049208320277  
 4585  0.000049000716079  
 4586  0.000048793989158  
 4587  0.000048588129657  
 4588  0.000048383142751  
 4589  0.000048179015461  
 4590  0.000047975752962  
 4591  0.000047773336836  
 4592  0.000047571772264  
 4593  0.000047371056003  
 4594  0.000047171189829  
 4595  0.000046972163356  
 4596  0.000046773975459  
 4597  0.000046576621446  
 4598  0.000046380103559  
 4599  0.000046184415563  
 4600  0.000045989553980  
 4601  0.000045795507785  
 4602  0.000045602279398  
 4603  0.000045409863050  
 4604  0.000045218260418  
 4605  0.000045027464558  
 4606  0.000044837474119  
 4607  0.000044648286049  
 4608  0.000044459899891  
 4609  0.000044272305061  
 4610  0.000044085507463  
 4611  0.000043899495518  
 4612  0.000043714266338  
 4613  0.000043529812984  
 4614  0.000043346134804  
 4615  0.000043163229195  
 4616  0.000042981095892  
 4617  0.000042799729547  
 4618  0.000042619130156  
 4619  0.000042439287025  
 4620  0.000042260206652  
 4621  0.000042081872826  
 4622  0.000041904292098  
 4623  0.000041727452238  
 4624  0.000041551361988  
 4625  0.000041376014152  
 4626  0.000041201408981  
 4627  0.000041027538464  
 4628  0.000040854400822  
 4629  0.000040681996789  
 4630  0.000040510323681  
 4631  0.000040339371028  
 4632  0.000040169141452  
 4633  0.000039999628270  
 4634  0.000039830832283  
 4635  0.000039662740253  
 4636  0.000039495356563  
 4637  0.000039328672663  
 4638  0.000039162690011  
 4639  0.000038997403059  
 4640  0.000038832812465  
 4641  0.000038668913076  
 4642  0.000038505708151  
 4643  0.000038343185157  
 4644  0.000038181350895  
 4645  0.000038020193152  
 4646  0.000037859717275  
 4647  0.000037699921531  
 4648  0.000037540799602  
 4649  0.000037382347733  
 4650  0.000037224566211  
 4651  0.000037067450271  
 4652  0.000036910998073  
 4653  0.000036755204699  
 4654  0.000036600073531  
 4655  0.000036445592667  
 4656  0.000036291765819  
 4657  0.000036138587867  
 4658  0.000035986056966  
 4659  0.000035834164941  
 4660  0.000035682911145  
 4661  0.000035532291621  
 4662  0.000035382311081  
 4663  0.000035232961892  
 4664  0.000035084247293  
 4665  0.000034936155393  
 4666  0.000034788691054  
 4667  0.000034641843936  
 4668  0.000034495622462  
 4669  0.000034350011427  
 4670  0.000034205018884  
 4671  0.000034060632251  
 4672  0.000033916856128  
 4673  0.000033773687131  
 4674  0.000033631122107  
 4675  0.000033489155806  
 4676  0.000033347792649  
 4677  0.000033207020457  
 4678  0.000033066842057  
 4679  0.000032927254977  
 4680  0.000032788255705  
 4681  0.000032649840674  
 4682  0.000032512014561  
 4683  0.000032374767774  
 4684  0.000032238101859  
 4685  0.000032102014499  
 4686  0.000031966506322  
 4687  0.000031831567688  
 4688  0.000031697198311  
 4689  0.000031563389779  
 4690  0.000031430144084  
 4691  0.000031297460353  
 4692  0.000031165338511  
 4693  0.000031033769944  
 4694  0.000030902761614  
 4695  0.000030772305706  
 4696  0.000030642404520  
 4697  0.000030513044654  
 4698  0.000030384231143  
 4699  0.000030255957281  
 4700  0.000030128226202  
 4701  0.000030001030761  
 4702  0.000029874374596  
 4703  0.000029748247603  
 4704  0.000029622658969  
 4705  0.000029497594471  
 4706  0.000029373058339  
 4707  0.000029249044476  
 4708  0.000029125554319  
 4709  0.000029002585518  
 4710  0.000028880139196  
 4711  0.000028758206885  
 4712  0.000028636793832  
 4713  0.000028515886765  
 4714  0.000028395491979  
 4715  0.000028275610168  
 4716  0.000028156235474  
 4717  0.000028037362779  
 4718  0.000027918993208  
 4719  0.000027801117531  
 4720  0.000027683743226  
 4721  0.000027566860868  
 4722  0.000027450477512  
 4723  0.000027334585084  
 4724  0.000027219184151  
 4725  0.000027104269479  
 4726  0.000026989840684  
 4727  0.000026875891683  
 4728  0.000026762424540  
 4729  0.000026649434155  
 4730  0.000026536922249  
 4731  0.000026424886275  
 4732  0.000026313323232  
 4733  0.000026202229159  
 4734  0.000026091604697  
 4735  0.000025981446681  
 4736  0.000025871757128  
 4737  0.000025762531849  
 4738  0.000025653770340  
 4739  0.000025545465746  
 4740  0.000025437621259  
 4741  0.000025330232808  
 4742  0.000025223297552  
 4743  0.000025116812698  
 4744  0.000025010779220  
 4745  0.000024905188090  
 4746  0.000024800043184  
 4747  0.000024695341587  
 4748  0.000024591082110  
 4749  0.000024487258326  
 4750  0.000024383873028  
 4751  0.000024280920973  
 4752  0.000024178404019  
 4753  0.000024076315746  
 4754  0.000023974660643  
 4755  0.000023873432564  
 4756  0.000023772636782  
 4757  0.000023672266616  
 4758  0.000023572322939  
 4759  0.000023472801193  
 4760  0.000023373701145  
 4761  0.000023275016825  
 4762  0.000023176750827  
 4763  0.000023078896747  
 4764  0.000022981457810  
 4765  0.000022884430817  
 4766  0.000022787813833  
 4767  0.000022691603579  
 4768  0.000022595801268  
 4769  0.000022500398729  
 4770  0.000022405399822  
 4771  0.000022310799754  
 4772  0.000022216601996  
 4773  0.000022122799263  
 4774  0.000022029394723  
 4775  0.000021936382717  
 4776  0.000021843766012  
 4777  0.000021751537125  
 4778  0.000021659701629  
 4779  0.000021568255301  
 4780  0.000021477196181  
 4781  0.000021386523754  
 4782  0.000021296233055  
 4783  0.000021206316232  
 4784  0.000021116780854  
 4785  0.000021027621144  
 4786  0.000020938840160  
 4787  0.000020850433164  
 4788  0.000020762400945  
 4789  0.000020674743166  
 4790  0.000020587459177  
 4791  0.000020500539268  
 4792  0.000020413989819  
 4793  0.000020327800886  
 4794  0.000020241978181  
 4795  0.000020156513274  
 4796  0.000020071410048  
 4797  0.000019986661496  
 4798  0.000019902269326  
 4799  0.000019818232536  
 4800  0.000019734551807  
 4801  0.000019651224714  
 4802  0.000019568249548  
 4803  0.000019485623597  
 4804  0.000019403348034  
 4805  0.000019321417802  
 4806  0.000019239833524  
 4807  0.000019158588519  
 4808  0.000019077687754  
 4809  0.000018997129447  
 4810  0.000018916913010  
 4811  0.000018837034263  
 4812  0.000018757494144  
 4813  0.000018678290515  
 4814  0.000018599421701  
 4815  0.000018520883788  
 4816  0.000018442678050  
 4817  0.000018364797583  
 4818  0.000018287244265  
 4819  0.000018210014557  
 4820  0.000018133111773  
 4821  0.000018056534997  
 4822  0.000017980283942  
 4823  0.000017904350629  
 4824  0.000017828738985  
 4825  0.000017753442539  
 4826  0.000017678462889  
 4827  0.000017603796672  
 4828  0.000017529449504  
 4829  0.000017455417884  
 4830  0.000017381702051  
 4831  0.000017308296174  
 4832  0.000017235201944  
 4833  0.000017162420873  
 4834  0.000017089944403  
 4835  0.000017017769990  
 4836  0.000016945900017  
 4837  0.000016874328428  
 4838  0.000016803062902  
 4839  0.000016732097050  
 4840  0.000016661430902  
 4841  0.000016591062180  
 4842  0.000016520991880  
 4843  0.000016451215838  
 4844  0.000016381734056  
 4845  0.000016312543805  
 4846  0.000016243646465  
 4847  0.000016175038462  
 4848  0.000016106720872  
 4849  0.000016038690285  
 4850  0.000015970946978  
 4851  0.000015903490121  
 4852  0.000015836319157  
 4853  0.000015769426517  
 4854  0.000015702815458  
 4855  0.000015636488496  
 4856  0.000015570442387  
 4857  0.000015504670526  
 4858  0.000015439179734  
 4859  0.000015373965109  
 4860  0.000015309026826  
 4861  0.000015244359962  
 4862  0.000015179969084  
 4863  0.000015115846528  
 4864  0.000015051993470  
 4865  0.000014988413718  
 4866  0.000014925106037  
 4867  0.000014862062695  
 4868  0.000014799283384  
 4869  0.000014736768959  
 4870  0.000014674521359  
 4871  0.000014612536711  
 4872  0.000014550813923  
 4873  0.000014489348162  
 4874  0.000014428143502  
 4875  0.000014367195615  
 4876  0.000014306507303  
 4877  0.000014246070933  
 4878  0.000014185892832  
 4879  0.000014125967549  
 4880  0.000014066296882  
 4881  0.000014006876781  
 4882  0.000013947709086  
 4883  0.000013888789220  
 4884  0.000013830119311  
 4885  0.000013771700112  
 4886  0.000013713528881  
 4887  0.000013655603739  
 4888  0.000013597926438  
 4889  0.000013540489637  
 4890  0.000013483295768  
 4891  0.000013426342972  
 4892  0.000013369631423  
 4893  0.000013313155902  
 4894  0.000013256918171  
 4895  0.000013200914529  
 4896  0.000013145149268  
 4897  0.000013089617649  
 4898  0.000013034323389  
 4899  0.000012979259434  
 4900  0.000012924429997  
 4901  0.000012869829273  
 4902  0.000012815461571  
 4903  0.000012761319349  
 4904  0.000012707407238  
 4905  0.000012653719216  
 4906  0.000012600257681  
 4907  0.000012547019538  
 4908  0.000012494006564  
 4909  0.000012441214178  
 4910  0.000012388646853  
 4911  0.000012336301339  
 4912  0.000012284177207  
 4913  0.000012232275209  
 4914  0.000012180593670  
 4915  0.000012129128517  
 4916  0.000012077882128  
 4917  0.000012026849570  
 4918  0.000011976032736  
 4919  0.000011925427760  
 4920  0.000011875037667  
 4921  0.000011824858960  
 4922  0.000011774893053  
 4923  0.000011725139904  
 4924  0.000011675597565  
 4925  0.000011626261420  
 4926  0.000011577135727  
 4927  0.000011528217044  
 4928  0.000011479504049  
 4929  0.000011430996177  
 4930  0.000011382695233  
 4931  0.000011334594298  
 4932  0.000011286697817  
 4933  0.000011239004052  
 4934  0.000011191512337  
 4935  0.000011144217506  
 4936  0.000011097123440  
 4937  0.000011050227956  
 4938  0.000011003530329  
 4939  0.000010957029158  
 4940  0.000010910725305  
 4941  0.000010864613223  
 4942  0.000010818699307  
 4943  0.000010772975062  
 4944  0.000010727447403  
 4945  0.000010682110693  
 4946  0.000010636966174  
 4947  0.000010592011499  
 4948  0.000010547246541  
 4949  0.000010502669808  
 4950  0.000010458282653  
 4951  0.000010414081338  
 4952  0.000010370068605  
 4953  0.000010326239880  
 4954  0.000010282598297  
 4955  0.000010239140573  
 4956  0.000010195867382  
 4957  0.000010152776420  
 4958  0.000010109869155  
 4959  0.000010067145001  
 4960  0.000010024602776  
 4961  0.000009982237474  
 4962  0.000009940053965  
 4963  0.000009898044255  
 4964  0.000009856212561  
 4965  0.000009814557562  
 4966  0.000009773080057  
 4967  0.000009731776540  
 4968  0.000009690650096  
 4969  0.000009649695937  
 4970  0.000009608915523  
 4971  0.000009568304206  
 4972  0.000009527865942  
 4973  0.000009487593555  
 4974  0.000009447491132  
 4975  0.000009407555553  
 4976  0.000009367789868  
 4977  0.000009328190393  
 4978  0.000009288760616  
 4979  0.000009249496270  
 4980  0.000009210399836  
 4981  0.000009171468183  
 4982  0.000009132702277  
 4983  0.000009094098774  
 4984  0.000009055660138  
 4985  0.000009017384877  
 4986  0.000008979272697  
 4987  0.000008941321298  
 4988  0.000008903532243  
 4989  0.000008865903407  
 4990  0.000008828434807  
 4991  0.000008791124080  
 4992  0.000008753973435  
 4993  0.000008716977403  
 4994  0.000008680139822  
 4995  0.000008643457696  
 4996  0.000008606931377  
 4997  0.000008570557680  
 4998  0.000008534338481  
 4999  0.000008498271578  
 5000  0.000008462359935  
 5001  0.000008426596135  
 5002  0.000008390982983  
 5003  0.000008355516754  
 5004  0.000008320200707  
 5005  0.000008285034282  
 5006  0.000008250015864  
 5007  0.000008215141539  
 5008  0.000008180416208  
 5009  0.000008145835668  
 5010  0.000008111402546  
 5011  0.000008077114122  
 5012  0.000008042973601  
 5013  0.000008008977884  
 5014  0.000007975126711  
 5015  0.000007941416708  
 5016  0.000007907850932  
 5017  0.000007874427092  
 5018  0.000007841144317  
 5019  0.000007807999197  
 5020  0.000007774995366  
 5021  0.000007742131449  
 5022  0.000007709407203  
 5023  0.000007676820399  
 5024  0.000007644372885  
 5025  0.000007612061598  
 5026  0.000007579887484  
 5027  0.000007547848472  
 5028  0.000007515945334  
 5029  0.000007484176300  
 5030  0.000007452542144  
 5031  0.000007421041207  
 5032  0.000007389674229  
 5033  0.000007358439711  
 5034  0.000007327337789  
 5035  0.000007296366325  
 5036  0.000007265527129  
 5037  0.000007234818147  
 5038  0.000007204238545  
 5039  0.000007173785253  
 5040  0.000007143461631  
 5041  0.000007113265518  
 5042  0.000007083198123  
 5043  0.000007053256728  
 5044  0.000007023441772  
 5045  0.000006993751842  
 5046  0.000006964188168  
 5047  0.000006934747695  
 5048  0.000006905433410  
 5049  0.000006876241296  
 5050  0.000006847174276  
 5051  0.000006818226844  
 5052  0.000006789403918  
 5053  0.000006760702756  
 5054  0.000006732124188  
 5055  0.000006703666461  
 5056  0.000006675329963  
 5057  0.000006647111560  
 5058  0.000006619014250  
 5059  0.000006591034495  
 5060  0.000006563173301  
 5061  0.000006535428740  
 5062  0.000006507802935  
 5063  0.000006480291590  
 5064  0.000006452898705  
 5065  0.000006425619590  
 5066  0.000006398455479  
 5067  0.000006371405451  
 5068  0.000006344471929  
 5069  0.000006317651710  
 5070  0.000006290945332  
 5071  0.000006264350767  
 5072  0.000006237869064  
 5073  0.000006211496831  
 5074  0.000006185237777  
 5075  0.000006159088761  
 5076  0.000006133051434  
 5077  0.000006107120442  
 5078  0.000006081300121  
 5079  0.000006055585485  
 5080  0.000006029979571  
 5081  0.000006004479401  
 5082  0.000005979087893  
 5083  0.000005953802958  
 5084  0.000005928626844  
 5085  0.000005903557772  
 5086  0.000005878596020  
 5087  0.000005853738236  
 5088  0.000005828987156  
 5089  0.000005804337762  
 5090  0.000005779793556  
 5091  0.000005755349392  
 5092  0.000005731008798  
 5093  0.000005706771751  
 5094  0.000005682638109  
 5095  0.000005658606812  
 5096  0.000005634676598  
 5097  0.000005610844676  
 5098  0.000005587115492  
 5099  0.000005563486625  
 5100  0.000005539959142  
 5101  0.000005516528672  
 5102  0.000005493198194  
 5103  0.000005469965100  
 5104  0.000005446831834  
 5105  0.000005423797078  
 5106  0.000005400860086  
 5107  0.000005378017538  
 5108  0.000005355271792  
 5109  0.000005332621868  
 5110  0.000005310067655  
 5111  0.000005287606504  
 5112  0.000005265241814  
 5113  0.000005242969202  
 5114  0.000005220791411  
 5115  0.000005198707030  
 5116  0.000005176716994  
 5117  0.000005154817181  
 5118  0.000005133011276  
 5119  0.000005111297508  
 5120  0.000005089676399  
 5121  0.000005068146168  
 5122  0.000005046706669  
 5123  0.000005025354963  
 5124  0.000005004094118  
 5125  0.000004982924748  
 5126  0.000004961845972  
 5127  0.000004940854443  
 5128  0.000004919953334  
 5129  0.000004899138147  
 5130  0.000004878409547  
 5131  0.000004857767154  
 5132  0.000004837212733  
 5133  0.000004816744737  
 5134  0.000004796365342  
 5135  0.000004776068405  
 5136  0.000004755856149  
 5137  0.000004735729039  
 5138  0.000004715687991  
 5139  0.000004695731290  
 5140  0.000004675860394  
 5141  0.000004656075806  
 5142  0.000004636375946  
 5143  0.000004616757903  
 5144  0.000004597224561  
 5145  0.000004577773652  
 5146  0.000004558405834  
 5147  0.000004539120199  
 5148  0.000004519917834  
 5149  0.000004500796526  
 5150  0.000004481757169  
 5151  0.000004462797939  
 5152  0.000004443919782  
 5153  0.000004425118753  
 5154  0.000004406398313  
 5155  0.000004387755404  
 5156  0.000004369191359  
 5157  0.000004350703420  
 5158  0.000004332294479  
 5159  0.000004313961379  
 5160  0.000004295706701  
 5161  0.000004277529627  
 5162  0.000004259430631  
 5163  0.000004241404645  
 5164  0.000004223455788  
 5165  0.000004205584089  
 5166  0.000004187787303  
 5167  0.000004170064419  
 5168  0.000004152417038  
 5169  0.000004134843409  
 5170  0.000004117345240  
 5171  0.000004099921293  
 5172  0.000004082571549  
 5173  0.000004065292817  
 5174  0.000004048088593  
 5175  0.000004030956443  
 5176  0.000004013897686  
 5177  0.000003996909282  
 5178  0.000003979994829  
 5179  0.000003963152394  
 5180  0.000003946381094  
 5181  0.000003929678828  
 5182  0.000003913047823  
 5183  0.000003896486307  
 5184  0.000003879994203  
 5185  0.000003863571365  
 5186  0.000003847219442  
 5187  0.000003830935062  
 5188  0.000003814720575  
 5189  0.000003798572176  
 5190  0.000003782492608  
 5191  0.000003766479205  
 5192  0.000003750534252  
 5193  0.000003734656088  
 5194  0.000003718846328  
 5195  0.000003703102959  
 5196  0.000003687428089  
 5197  0.000003671819050  
 5198  0.000003656277868  
 5199  0.000003640801149  
 5200  0.000003625390778  
 5201  0.000003610044831  
 5202  0.000003594763684  
 5203  0.000003579546874  
 5204  0.000003564394706  
 5205  0.000003549304829  
 5206  0.000003534279234  
 5207  0.000003519314392  
 5208  0.000003504412283  
 5209  0.000003489572202  
 5210  0.000003474795977  
 5211  0.000003460079876  
 5212  0.000003445427122  
 5213  0.000003430836970  
 5214  0.000003416308965  
 5215  0.000003401842229  
 5216  0.000003387437278  
 5217  0.000003373091590  
 5218  0.000003358808441  
 5219  0.000003344585684  
 5220  0.000003330424230  
 5221  0.000003316321125  
 5222  0.000003302278552  
 5223  0.000003288295615  
 5224  0.000003274373328  
 5225  0.000003260507545  
 5226  0.000003246701389  
 5227  0.000003232951666  
 5228  0.000003219260810  
 5229  0.000003205628157  
 5230  0.000003192054240  
 5231  0.000003178535575  
 5232  0.000003165074221  
 5233  0.000003151668679  
 5234  0.000003138321232  
 5235  0.000003125031202  
 5236  0.000003111797278  
 5237  0.000003098618883  
 5238  0.000003085497977  
 5239  0.000003072431837  
 5240  0.000003059421850  
 5241  0.000003046467933  
 5242  0.000003033569319  
 5243  0.000003020723079  
 5244  0.000003007932658  
 5245  0.000002995195589  
 5246  0.000002982513687  
 5247  0.000002969884292  
 5248  0.000002957308470  
 5249  0.000002944785486  
 5250  0.000002932317024  
 5251  0.000002919900253  
 5252  0.000002907536056  
 5253  0.000002895222385  
 5254  0.000002882961427  
 5255  0.000002870751227  
 5256  0.000002858593924  
 5257  0.000002846486467  
 5258  0.000002834430521  
 5259  0.000002822426108  
 5260  0.000002810473482  
 5261  0.000002798570495  
 5262  0.000002786718228  
 5263  0.000002774915987  
 5264  0.000002763163369  
 5265  0.000002751459149  
 5266  0.000002739805213  
 5267  0.000002728201002  
 5268  0.000002716647095  
 5269  0.000002705140777  
 5270  0.000002693684428  
 5271  0.000002682276360  
 5272  0.000002670917274  
 5273  0.000002659604804  
 5274  0.000002648340948  
 5275  0.000002637124082  
 5276  0.000002625956223  
 5277  0.000002614833464  
 5278  0.000002603758786  
 5279  0.000002592730699  
 5280  0.000002581749783  
 5281  0.000002570815442  
 5282  0.000002559927220  
 5283  0.000002549083865  
 5284  0.000002538287323  
 5285  0.000002527535437  
 5286  0.000002516830595  
 5287  0.000002506170913  
 5288  0.000002495557538  
 5289  0.000002484987153  
 5290  0.000002474462334  
 5291  0.000002463980568  
 5292  0.000002453543469  
 5293  0.000002443149029  
 5294  0.000002432799063  
 5295  0.000002422491704  
 5296  0.000002412228109  
 5297  0.000002402007333  
 5298  0.000002391830292  
 5299  0.000002381694388  
 5300  0.000002371602039  
 5301  0.000002361550570  
 5302  0.000002351543050  
 5303  0.000002341576979  
 5304  0.000002331653420  
 5305  0.000002321772247  
 5306  0.000002311933401  
 5307  0.000002302134692  
 5308  0.000002292378328  
 5309  0.000002282662271  
 5310  0.000002272987909  
 5311  0.000002263354132  
 5312  0.000002253761868  
 5313  0.000002244209431  
 5314  0.000002234698933  
 5315  0.000002225227503  
 5316  0.000002215796397  
 5317  0.000002206405327  
 5318  0.000002197055006  
 5319  0.000002187742921  
 5320  0.000002178470674  
 5321  0.000002169236905  
 5322  0.000002160043376  
 5323  0.000002150887012  
 5324  0.000002141770469  
 5325  0.000002132692602  
 5326  0.000002123654084  
 5327  0.000002114654830  
 5328  0.000002105694769  
 5329  0.000002096772519  
 5330  0.000002087889366  
 5331  0.000002079042815  
 5332  0.000002070234091  
 5333  0.000002061462375  
 5334  0.000002052728444  
 5335  0.000002044030281  
 5336  0.000002035368847  
 5337  0.000002026744621  
 5338  0.000002018157602  
 5339  0.000002009606498  
 5340  0.000002001092026  
 5341  0.000001992611879  
 5342  0.000001984168669  
 5343  0.000001975759437  
 5344  0.000001967386328  
 5345  0.000001959048960  
 5346  0.000001950746332  
 5347  0.000001942479734  
 5348  0.000001934248168  
 5349  0.000001926051283  
 5350  0.000001917889927  
 5351  0.000001909763104  
 5352  0.000001901671498  
 5353  0.000001893613960  
 5354  0.000001885590398  
 5355  0.000001877600247  
 5356  0.000001869643994  
 5357  0.000001861719278  
 5358  0.000001853828965  
 5359  0.000001845971528  
 5360  0.000001838147578  
 5361  0.000001830356242  
 5362  0.000001822599108  
 5363  0.000001814874119  
 5364  0.000001807182471  
 5365  0.000001799521788  
 5366  0.000001791893687  
 5367  0.000001784296816  
 5368  0.000001776732948  
 5369  0.000001769199362  
 5370  0.000001761698075  
 5371  0.000001754228311  
 5372  0.000001746791449  
 5373  0.000001739386304  
 5374  0.000001732013529  
 5375  0.000001724671698  
 5376  0.000001717361048  
 5377  0.000001710081289  
 5378  0.000001702832235  
 5379  0.000001695614190  
 5380  0.000001688426680  
 5381  0.000001681269599  
 5382  0.000001674143677  
 5383  0.000001667047285  
 5384  0.000001659981421  
 5385  0.000001652944351  
 5386  0.000001645937168  
 5387  0.000001638959860  
 5388  0.000001632012951  
 5389  0.000001625094567  
 5390  0.000001618206384  
 5391  0.000001611347055  
 5392  0.000001604517305  
 5393  0.000001597714863  
 5394  0.000001590941877  
 5395  0.000001584196134  
 5396  0.000001577479245  
 5397  0.000001570789677  
 5398  0.000001564129316  
 5399  0.000001557497773  
 5400  0.000001550894543  
 5401  0.000001544318857  
 5402  0.000001537771004  
 5403  0.000001531250132  
 5404  0.000001524757746  
 5405  0.000001518290986  
 5406  0.000001511852798  
 5407  0.000001505440020  
 5408  0.000001499054946  
 5409  0.000001492696282  
 5410  0.000001486365139  
 5411  0.000001480059278  
 5412  0.000001473780536  
 5413  0.000001467526679  
 5414  0.000001461300365  
 5415  0.000001455099884  
 5416  0.000001448926123  
 5417  0.000001442777552  
 5418  0.000001436655666  
 5419  0.000001430559123  
 5420  0.000001424489448  
 5421  0.000001418445158  
 5422  0.000001412426698  
 5423  0.000001406433042  
 5424  0.000001400464305  
 5425  0.000001394519808  
 5426  0.000001388600930  
 5427  0.000001382706051  
 5428  0.000001376836714  
 5429  0.000001370993164  
 5430  0.000001365175460  
 5431  0.000001359382663  
 5432  0.000001353615438  
 5433  0.000001347872003  
 5434  0.000001342153069  
 5435  0.000001336457870  
 5436  0.000001330787045  
 5437  0.000001325139375  
 5438  0.000001319516114  
 5439  0.000001313915389  
 5440  0.000001308338785  
 5441  0.000001302785075  
 5442  0.000001297255701  
 5443  0.000001291749423  
 5444  0.000001286267093  
 5445  0.000001280806759  
 5446  0.000001275369989  
 5447  0.000001269955679  
 5448  0.000001264564827  
 5449  0.000001259197336  
 5450  0.000001253853022  
 5451  0.000001248530897  
 5452  0.000001243231478  
 5453  0.000001237954499  
 5454  0.000001232700320  
 5455  0.000001227468027  
 5456  0.000001222258399  
 5457  0.000001217070530  
 5458  0.000001211905019  
 5459  0.000001206761581  
 5460  0.000001201640526  
 5461  0.000001196540097  
 5462  0.000001191461717  
 5463  0.000001186403115  
 5464  0.000001181367034  
 5465  0.000001176352366  
 5466  0.000001171359438  
 5467  0.000001166387184  
 5468  0.000001161435955  
 5469  0.000001156504781  
 5470  0.000001151594705  
 5471  0.000001146705199  
 5472  0.000001141837090  
 5473  0.000001136989045  
 5474  0.000001132162234  
 5475  0.000001127355737  
 5476  0.000001122569993  
 5477  0.000001117804666  
 5478  0.000001113059825  
 5479  0.000001108334162  
 5480  0.000001103629283  
 5481  0.000001098944213  
 5482  0.000001094279715  
 5483  0.000001089635208  
 5484  0.000001085010744  
 5485  0.000001080406018  
 5486  0.000001075820429  
 5487  0.000001071252373  
 5488  0.000001066704363  
 5489  0.000001062175907  
 5490  0.000001057667050  
 5491  0.000001053177218  
 5492  0.000001048707081  
 5493  0.000001044254591  
 5494  0.000001039821344  
 5495  0.000001035406612  
 5496  0.000001031010583  
 5497  0.000001026632162  
 5498  0.000001022273044  
 5499  0.000001017931165  
 5500  0.000001013607601  
 5501  0.000001009301507  
 5502  0.000001005014231  
 5503  0.000001000744454  
 5504  0.000000996493114  
 5505  0.000000992258805  
 5506  0.000000988042833  
 5507  0.000000983844431  
 5508  0.000000979664468  
 5509  0.000000975502405  
 5510  0.000000971358733  
 5511  0.000000967232805  
 5512  0.000000963124464  
 5513  0.000000959033891  
 5514  0.000000954960834  
 5515  0.000000950904588  
 5516  0.000000946866442  
 5517  0.000000942844305  
 5518  0.000000938839799  
 5519  0.000000934852645  
 5520  0.000000930882823  
 5521  0.000000926929260  
 5522  0.000000922992669  
 5523  0.000000919072276  
 5524  0.000000915169328  
 5525  0.000000911280958  
 5526  0.000000907409596  
 5527  0.000000903554652  
 5528  0.000000899716449  
 5529  0.000000895894425  
 5530  0.000000892089097  
 5531  0.000000888299310  
 5532  0.000000884526363  
 5533  0.000000880768545  
 5534  0.000000877026159  
 5535  0.000000873298393  
 5536  0.000000869586355  
 5537  0.000000865889196  
 5538  0.000000862208106  
 5539  0.000000858541700  
 5540  0.000000854891013  
 5541  0.000000851254446  
 5542  0.000000847633378  
 5543  0.000000844026683  
 5544  0.000000840435337  
 5545  0.000000836859100  
 5546  0.000000833297740  
 5547  0.000000829750859  
 5548  0.000000826219170  
 5549  0.000000822702243  
 5550  0.000000819200492  
 5551  0.000000815712973  
 5552  0.000000812240892  
 5553  0.000000808783208  
 5554  0.000000805340244  
 5555  0.000000801911657  
 5556  0.000000798497682  
 5557  0.000000795097561  
 5558  0.000000791712124  
 5559  0.000000788340506  
 5560  0.000000784983549  
 5561  0.000000781641379  
 5562  0.000000778313417  
 5563  0.000000775000032  
 5564  0.000000771701462  
 5565  0.000000768416022  
 5566  0.000000765144812  
 5567  0.000000761887447  
 5568  0.000000758644026  
 5569  0.000000755413695  
 5570  0.000000752197391  
 5571  0.000000748994777  
 5572  0.000000745805559  
 5573  0.000000742629079  
 5574  0.000000739466982  
 5575  0.000000736317501  
 5576  0.000000733182057  
 5577  0.000000730059620  
 5578  0.000000726950590  
 5579  0.000000723854305  
 5580  0.000000720771157  
 5581  0.000000717700117  
 5582  0.000000714642772  
 5583  0.000000711599245  
 5584  0.000000708569020  
 5585  0.000000705551474  
 5586  0.000000702547676  
 5587  0.000000699555814  
 5588  0.000000696577130  
 5589  0.000000693610662  
 5590  0.000000690657535  
 5591  0.000000687716686  
 5592  0.000000684788390  
 5593  0.000000681871277  
 5594  0.000000678966565  
 5595  0.000000676074008  
 5596  0.000000673193747  
 5597  0.000000670325470  
 5598  0.000000667470046  
 5599  0.000000664625812  
 5600  0.000000661794116  
 5601  0.000000658974407  
 5602  0.000000656166685  
 5603  0.000000653370434  
 5604  0.000000650586675  
 5605  0.000000647814293  
 5606  0.000000645053366  
 5607  0.000000642303260  
 5608  0.000000639565080  
 5609  0.000000636838850  
 5610  0.000000634124751  
 5611  0.000000631423038  
 5612  0.000000628732388  
 5613  0.000000626052149  
 5614  0.000000623384177  
 5615  0.000000620726535  
 5616  0.000000618080637  
 5617  0.000000615445920  
 5618  0.000000612823091  
 5619  0.000000610211097  
 5620  0.000000607611327  
 5621  0.000000605022075  
 5622  0.000000602444489  
 5623  0.000000599877075  
 5624  0.000000597320657  
 5625  0.000000594773901  
 5626  0.000000592237471  
 5627  0.000000589710832  
 5628  0.000000587194407  
 5629  0.000000584688351  
 5630  0.000000582193047  
 5631  0.000000579707558  
 5632  0.000000577232863  
 5633  0.000000574768563  
 5634  0.000000572315060  
 5635  0.000000569870826  
 5636  0.000000567437110  
 5637  0.000000565013001  
 5638  0.000000562599396  
 5639  0.000000560195319  
 5640  0.000000557801732  
 5641  0.000000555418269  
 5642  0.000000553045544  
 5643  0.000000550682697  
 5644  0.000000548329417  
 5645  0.000000545985074  
 5646  0.000000543651397  
 5647  0.000000541327897  
 5648  0.000000539014612  
 5649  0.000000536710855  
 5650  0.000000534417548  
 5651  0.000000532133658  
 5652  0.000000529859510  
 5653  0.000000527593973  
 5654  0.000000525338326  
 5655  0.000000523092827  
 5656  0.000000520857233  
 5657  0.000000518630423  
 5658  0.000000516412843  
 5659  0.000000514203695  
 5660  0.000000512004414  
 5661  0.000000509813507  
 5662  0.000000507631683  
 5663  0.000000505458841  
 5664  0.000000503295967  
 5665  0.000000501142055  
 5666  0.000000498997747  
 5667  0.000000496862442  
 5668  0.000000494736580  
 5669  0.000000492619052  
 5670  0.000000490510725  
 5671  0.000000488410730  
 5672  0.000000486320163  
 5673  0.000000484239150  
 5674  0.000000482167526  
 5675  0.000000480105002  
 5676  0.000000478051859  
 5677  0.000000476006382  
 5678  0.000000473969712  
 5679  0.000000471941427  
 5680  0.000000469921936  
 5681  0.000000467910431  
 5682  0.000000465908140  
 5683  0.000000463913886  
 5684  0.000000461928330  
 5685  0.000000459951326  
 5686  0.000000457983230  
 5687  0.000000456023525  
 5688  0.000000454072558  
 5689  0.000000452129892  
 5690  0.000000450195217  
 5691  0.000000448268767  
 5692  0.000000446350982  
 5693  0.000000444440491  
 5694  0.000000442538363  
 5695  0.000000440643994  
 5696  0.000000438757896  
 5697  0.000000436879046  
 5698  0.000000435008511  
 5699  0.000000433146074  
 5700  0.000000431292056  
 5701  0.000000429445472  
 5702  0.000000427607124  
 5703  0.000000425775860  
 5704  0.000000423952483  
 5705  0.000000422136733  
 5706  0.000000420328690  
 5707  0.000000418527777  
 5708  0.000000416735017  
 5709  0.000000414949961  
 5710  0.000000413172975  
 5711  0.000000411403353  
 5712  0.000000409641644  
 5713  0.000000407887915  
 5714  0.000000406142134  
 5715  0.000000404403649  
 5716  0.000000402673163  
 5717  0.000000400949437  
 5718  0.000000399233449  
 5719  0.000000397525386  
 5720  0.000000395824414  
 5721  0.000000394130593  
 5722  0.000000392444291  
 5723  0.000000390764517  
 5724  0.000000389091686  
 5725  0.000000387425301  
 5726  0.000000385766091  
 5727  0.000000384113463  
 5728  0.000000382467915  
 5729  0.000000380828771  
 5730  0.000000379197238  
 5731  0.000000377572539  
 5732  0.000000375955332  
 5733  0.000000374343800  
 5734  0.000000372739251  
 5735  0.000000371140709  
 5736  0.000000369549254  
 5737  0.000000367964419  
 5738  0.000000366386576  
 5739  0.000000364815477  
 5740  0.000000363251335  
 5741  0.000000361692571  
 5742  0.000000360140937  
 5743  0.000000358595569  
 5744  0.000000357057343  
 5745  0.000000355525182  
 5746  0.000000353999559  
 5747  0.000000352480048  
 5748  0.000000350967426  
 5749  0.000000349460977  
 5750  0.000000347961120  
 5751  0.000000346466732  
 5752  0.000000344978518  
 5753  0.000000343495881  
 5754  0.000000342020054  
 5755  0.000000340550709  
 5756  0.000000339088228  
 5757  0.000000337631083  
 5758  0.000000336180437  
 5759  0.000000334734936  
 5760  0.000000333295894  
 5761  0.000000331862455  
 5762  0.000000330435616  
 5763  0.000000329014436  
 5764  0.000000327599563  
 5765  0.000000326191049  
 5766  0.000000324788852  
 5767  0.000000323391892  
 5768  0.000000322001493  
 5769  0.000000320615816  
 5770  0.000000319236540  
 5771  0.000000317862431  
 5772  0.000000316494470  
 5773  0.000000315132078  
 5774  0.000000313775978  
 5775  0.000000312425100  
 5776  0.000000311080340  
 5777  0.000000309741305  
 5778  0.000000308407866  
 5779  0.000000307079131  
 5780  0.000000305756410  
 5781  0.000000304438869  
 5782  0.000000303127072  
 5783  0.000000301820218  
 5784  0.000000300519312  
 5785  0.000000299224047  
 5786  0.000000297934617  
 5787  0.000000296650252  
 5788  0.000000295371805  
 5789  0.000000294098421  
 5790  0.000000292830487  
 5791  0.000000291567648  
 5792  0.000000290310139  
 5793  0.000000289057685  
 5794  0.000000287811041  
 5795  0.000000286569663  
 5796  0.000000285333998  
 5797  0.000000284103237  
 5798  0.000000282877950  
 5799  0.000000281657865  
 5800  0.000000280443224  
 5801  0.000000279233402  
 5802  0.000000278029044  
 5803  0.000000276829568  
 5804  0.000000275635434  
 5805  0.000000274446215  
 5806  0.000000273262303  
 5807  0.000000272083515  
 5808  0.000000270909702  
 5809  0.000000269740297  
 5810  0.000000268576024  
 5811  0.000000267416100  
 5812  0.000000266261264  
 5813  0.000000265111616  
 5814  0.000000263967270  
 5815  0.000000262827469  
 5816  0.000000261692369  
 5817  0.000000260562299  
 5818  0.000000259437342  
 5819  0.000000258317022  
 5820  0.000000257201443  
 5821  0.000000256090396  
 5822  0.000000254984325  
 5823  0.000000253882976  
 5824  0.000000252786648  
 5825  0.000000251694994  
 5826  0.000000250608284  
 5827  0.000000249525549  
 5828  0.000000248447859  
 5829  0.000000247374289  
 5830  0.000000246305474  
 5831  0.000000245240813  
 5832  0.000000244180928  
 5833  0.000000243125581  
 5834  0.000000242075229  
 5835  0.000000241029021  
 5836  0.000000239987388  
 5837  0.000000238950210  
 5838  0.000000237917736  
 5839  0.000000236889055  
 5840  0.000000235864811  
 5841  0.000000234844972  
 5842  0.000000233829807  
 5843  0.000000232818276  
 5844  0.000000231811429  
 5845  0.000000230808364  
 5846  0.000000229809919  
 5847  0.000000228814794  
 5848  0.000000227824215  
 5849  0.000000226837274  
 5850  0.000000225854704  
 5851  0.000000224876751  
 5852  0.000000223902899  
 5853  0.000000222933174  
 5854  0.000000221967743  
 5855  0.000000221006161  
 5856  0.000000220048656  
 5857  0.000000219095043  
 5858  0.000000218146005  
 5859  0.000000217200670  
 5860  0.000000216259856  
 5861  0.000000215323152  
 5862  0.000000214390672  
 5863  0.000000213462141  
 5864  0.000000212537729  
 5865  0.000000211617577  
 5866  0.000000210701537  
 5867  0.000000209789131  
 5868  0.000000208881005  
 5869  0.000000207975955  
 5870  0.000000207075074  
 5871  0.000000206177249  
 5872  0.000000205283216  
 5873  0.000000204392711  
 5874  0.000000203506284  
 5875  0.000000202623918  
 5876  0.000000201745635  
 5877  0.000000200871403  
 5878  0.000000200001163  
 5879  0.000000199134655  
 5880  0.000000198271854  
 5881  0.000000197412457  
 5882  0.000000196557303  
 5883  0.000000195705824  
 5884  0.000000194858188  
 5885  0.000000194014289  
 5886  0.000000193174061  
 5887  0.000000192336914  
 5888  0.000000191503649  
 5889  0.000000190674038  
 5890  0.000000189848466  
 5891  0.000000189026284  
 5892  0.000000188207529  
 5893  0.000000187391723  
 5894  0.000000186579536  
 5895  0.000000185770843  
 5896  0.000000184965802  
 5897  0.000000184163592  
 5898  0.000000183365202  
 5899  0.000000182570154  
 5900  0.000000181778809  
 5901  0.000000180990895  
 5902  0.000000180206814  
 5903  0.000000179425564  
 5904  0.000000178647851  
 5905  0.000000177873122  
 5906  0.000000177101817  
 5907  0.000000176334184  
 5908  0.000000175569888  
 5909  0.000000174808563  
 5910  0.000000174050727  
 5911  0.000000173296232  
 5912  0.000000172545462  
 5913  0.000000171797714  
 5914  0.000000171053670  
 5915  0.000000170312893  
 5916  0.000000169575407  
 5917  0.000000168840706  
 5918  0.000000168109238  
 5919  0.000000167380951  
 5920  0.000000166655812  
 5921  0.000000165934303  
 5922  0.000000165216077  
 5923  0.000000164500598  
 5924  0.000000163788083  
 5925  0.000000163078564  
 5926  0.000000162372397  
 5927  0.000000161668930  
 5928  0.000000160968286  
 5929  0.000000160270757  
 5930  0.000000159575910  
 5931  0.000000158883313  
 5932  0.000000158194122  
 5933  0.000000157508203  
 5934  0.000000156825498  
 5935  0.000000156145186  
 5936  0.000000155468222  
 5937  0.000000154793705  
 5938  0.000000154122168  
 5939  0.000000153453495  
 5940  0.000000152788000  
 5941  0.000000152124635  
 5942  0.000000151463752  
 5943  0.000000150805396  
 5944  0.000000150149976  
 5945  0.000000149497144  
 5946  0.000000148847424  
 5947  0.000000148200101  
 5948  0.000000147555925  
 5949  0.000000146914574  
 5950  0.000000146276317  
 5951  0.000000145640886  
 5952  0.000000145008137  
 5953  0.000000144378042  
 5954  0.000000143750941  
 5955  0.000000143126657  
 5956  0.000000142505243  
 5957  0.000000141886122  
 5958  0.000000141270106  
 5959  0.000000140656124  
 5960  0.000000140044906  
 5961  0.000000139436157  
 5962  0.000000138830303  
 5963  0.000000138226678  
 5964  0.000000137626176  
 5965  0.000000137028024  
 5966  0.000000136432776  
 5967  0.000000135840043  
 5968  0.000000135250088  
 5969  0.000000134662361  
 5970  0.000000134077486  
 5971  0.000000133494929  
 5972  0.000000132915342  
 5973  0.000000132337638  
 5974  0.000000131762710  
 5975  0.000000131189707  
 5976  0.000000130619502  
 5977  0.000000130051409  
 5978  0.000000129485932  
 5979  0.000000128922791  
 5980  0.000000128362325  
 5981  0.000000127804039  
 5982  0.000000127248509  
 5983  0.000000126694831  
 5984  0.000000126143710  
 5985  0.000000125594712  
 5986  0.000000125048378  
 5987  0.000000124504226  
 5988  0.000000123962516  
 5989  0.000000123422651  
 5990  0.000000122885099  
 5991  0.000000122349603  
 5992  0.000000121816734  
 5993  0.000000121285615  
 5994  0.000000120757066  
 5995  0.000000120230678  
 5996  0.000000119706695  
 5997  0.000000119184773  
 5998  0.000000118665155  
 5999  0.000000118147820  
 6000  0.000000117632716  
 6001  0.000000117119642  
 6002  0.000000116609085  
 6003  0.000000116100203  
 6004  0.000000115593577  
 6005  0.000000115089082  
 6006  0.000000114587024  
 6007  0.000000114087164  
 6008  0.000000113589447  
 6009  0.000000113093803  
 6010  0.000000112600313  
 6011  0.000000112108934  
 6012  0.000000111619986  
 6013  0.000000111132867  
 6014  0.000000110647923  
 6015  0.000000110165156  
 6016  0.000000109684429  
 6017  0.000000109205722  
 6018  0.000000108729326  
 6019  0.000000108254584  
 6020  0.000000107782155  
 6021  0.000000107311768  
 6022  0.000000106843465  
 6023  0.000000106377013  
 6024  0.000000105912668  
 6025  0.000000105449911  
 6026  0.000000104989571  
 6027  0.000000104530970  
 6028  0.000000104074342  
 6029  0.000000103619455  
 6030  0.000000103166803  
 6031  0.000000102715810  
 6032  0.000000102267187  
 6033  0.000000101820114  
 6034  0.000000101374979  
 6035  0.000000100931721  
 6036  0.000000100490737  
 6037  0.000000100051758  
 6038  0.000000099614910  
 6039  0.000000099179783  
 6040  0.000000098746617  
 6041  0.000000098314876  
 6042  0.000000097885035  
 6043  0.000000097456776  
 6044  0.000000097030665  
 6045  0.000000096605990  
 6046  0.000000096183336  
 6047  0.000000095762731  
 6048  0.000000095344118  
 6049  0.000000094927388  
 6050  0.000000094512639  
 6051  0.000000094099541  
 6052  0.000000093688506  
 6053  0.000000093278894  
 6054  0.000000092871112  
 6055  0.000000092465185  
 6056  0.000000092061053  
 6057  0.000000091658900  
 6058  0.000000091258898  
 6059  0.000000090860826  
 6060  0.000000090464573  
 6061  0.000000090070096  
 6062  0.000000089677407  
 6063  0.000000089286561  
 6064  0.000000088897407  
 6065  0.000000088509656  
 6066  0.000000088123894  
 6067  0.000000087739724  
 6068  0.000000087357307  
 6069  0.000000086976250  
 6070  0.000000086596960  
 6071  0.000000086218944  
 6072  0.000000085842642  
 6073  0.000000085467912  
 6074  0.000000085094879  
 6075  0.000000084723641  
 6076  0.000000084353826  
 6077  0.000000083985538  
 6078  0.000000083619044  
 6079  0.000000083254253  
 6080  0.000000082891412  
 6081  0.000000082529762  
 6082  0.000000082169582  
 6083  0.000000081810676  
 6084  0.000000081453687  
 6085  0.000000081098349  
 6086  0.000000080744536  
 6087  0.000000080391970  
 6088  0.000000080041144  
 6089  0.000000079691414  
 6090  0.000000079343387  
 6091  0.000000078996342  
 6092  0.000000078650999  
 6093  0.000000078306809  
 6094  0.000000077964179  
 6095  0.000000077622562  
 6096  0.000000077282607  
 6097  0.000000076944047  
 6098  0.000000076607074  
 6099  0.000000076271225  
 6100  0.000000075936924  
 6101  0.000000075603893  
 6102  0.000000075272453  
 6103  0.000000074942643  
 6104  0.000000074614221  
 6105  0.000000074287164  
 6106  0.000000073961556  
 6107  0.000000073637426  
 6108  0.000000073314780  
 6109  0.000000072993504  
 6110  0.000000072673973  
 6111  0.000000072355623  
 6112  0.000000072038667  
 6113  0.000000071722833  
 6114  0.000000071408589  
 6115  0.000000071095885  
 6116  0.000000070784626  
 6117  0.000000070474748  
 6118  0.000000070166405  
 6119  0.000000069859124  
 6120  0.000000069553485  
 6121  0.000000069249399  
 6122  0.000000068946859  
 6123  0.000000068645166  
 6124  0.000000068344880  
 6125  0.000000068045606  
 6126  0.000000067747721  
 6127  0.000000067451191  
 6128  0.000000067156283  
 6129  0.000000066862109  
 6130  0.000000066569522  
 6131  0.000000066278126  
 6132  0.000000065987955  
 6133  0.000000065698727  
 6134  0.000000065410659  
 6135  0.000000065123480  
 6136  0.000000064837653  
 6137  0.000000064552880  
 6138  0.000000064269537  
 6139  0.000000063986994  
 6140  0.000000063705939  
 6141  0.000000063425853  
 6142  0.000000063147052  
 6143  0.000000062868953  
 6144  0.000000062592252  
 6145  0.000000062316282  
 6146  0.000000062041518  
 6147  0.000000061767627  
 6148  0.000000061495101  
 6149  0.000000061223504  
 6150  0.000000060953206  
 6151  0.000000060683770  
 6152  0.000000060415710  
 6153  0.000000060148730  
 6154  0.000000059883157  
 6155  0.000000059618768  
 6156  0.000000059355471  
 6157  0.000000059093091  
 6158  0.000000058831855  
 6159  0.000000058571584  
 6160  0.000000058312591  
 6161  0.000000058054813  
 6162  0.000000057798327  
 6163  0.000000057542757  
 6164  0.000000057288503  
 6165  0.000000057035130  
 6166  0.000000056783021  
 6167  0.000000056532111  
 6168  0.000000056282571  
 6169  0.000000056033822  
 6170  0.000000055786219  
 6171  0.000000055539125  
 6172  0.000000055293350  
 6173  0.000000055048287  
 6174  0.000000054804368  
 6175  0.000000054561389  
 6176  0.000000054319582  
 6177  0.000000054078553  
 6178  0.000000053838905  
 6179  0.000000053599811  
 6180  0.000000053362093  
 6181  0.000000053125071  
 6182  0.000000052889323  
 6183  0.000000052654127  
 6184  0.000000052420055  
 6185  0.000000052186647  
 6186  0.000000051954288  
 6187  0.000000051723171  
 6188  0.000000051493337  
 6189  0.000000051264310  
 6190  0.000000051036631  
 6191  0.000000050809632  
 6192  0.000000050583665  
 6193  0.000000050358364  
 6194  0.000000050133927  
 6195  0.000000049910286  
 6196  0.000000049687829  
 6197  0.000000049466420  
 6198  0.000000049246126  
 6199  0.000000049026665  
 6200  0.000000048808258  
 6201  0.000000048590317  
 6202  0.000000048373514  
 6203  0.000000048157682  
 6204  0.000000047942909  
 6205  0.000000047728923  
 6206  0.000000047515907  
 6207  0.000000047303742  
 6208  0.000000047092492  
 6209  0.000000046881980  
 6210  0.000000046672564  
 6211  0.000000046463813  
 6212  0.000000046256037  
 6213  0.000000046049362  
 6214  0.000000045843521  
 6215  0.000000045638186  
 6216  0.000000045433854  
 6217  0.000000045230679  
 6218  0.000000045028719  
 6219  0.000000044827325  
 6220  0.000000044627036  
 6221  0.000000044427228  
 6222  0.000000044228516  
 6223  0.000000044030309  
 6224  0.000000043833110  
 6225  0.000000043636504  
 6226  0.000000043440912  
 6227  0.000000043245834  
 6228  0.000000043051701  
 6229  0.000000042858147  
 6230  0.000000042665546  
 6231  0.000000042473523  
 6232  0.000000042282527  
 6233  0.000000042092421  
 6234  0.000000041903300  
 6235  0.000000041714700  
 6236  0.000000041527011  
 6237  0.000000041339678  
 6238  0.000000041153407  
 6239  0.000000040967691  
 6240  0.000000040782972  
 6241  0.000000040598872  
 6242  0.000000040415659  
 6243  0.000000040233093  
 6244  0.000000040051310  
 6245  0.000000039869973  
 6246  0.000000039689720  
 6247  0.000000039510404  
 6248  0.000000039331985  
 6249  0.000000039154183  
 6250  0.000000038977501  
 6251  0.000000038801747  
 6252  0.000000038626831  
 6253  0.000000038452555  
 6254  0.000000038279072  
 6255  0.000000038106088  
 6256  0.000000037933986  
 6257  0.000000037762391  
 6258  0.000000037591777  
 6259  0.000000037421696  
 6260  0.000000037252472  
 6261  0.000000037083792  
 6262  0.000000036915994  
 6263  0.000000036748619  
 6264  0.000000036582176  
 6265  0.000000036416131  
 6266  0.000000036250851  
 6267  0.000000036086218  
 6268  0.000000035922358  
 6269  0.000000035759060  
 6270  0.000000035596576  
 6271  0.000000035434866  
 6272  0.000000035273911  
 6273  0.000000035113512  
 6274  0.000000034954003  
 6275  0.000000034795055  
 6276  0.000000034636949  
 6277  0.000000034479448  
 6278  0.000000034322881  
 6279  0.000000034166950  
 6280  0.000000034011861  
 6281  0.000000033857066  
 6282  0.000000033703184  
 6283  0.000000033549782  
 6284  0.000000033397113  
 6285  0.000000033244739  
 6286  0.000000033093263  
 6287  0.000000032942534  
 6288  0.000000032792731  
 6289  0.000000032643201  
 6290  0.000000032494549  
 6291  0.000000032346112  
 6292  0.000000032198414  
 6293  0.000000032051379  
 6294  0.000000031905134  
 6295  0.000000031759587  
 6296  0.000000031614819  
 6297  0.000000031470254  
 6298  0.000000031326549  
 6299  0.000000031183346  
 6300  0.000000031040878  
 6301  0.000000030898966  
 6302  0.000000030757803  
 6303  0.000000030617069  
 6304  0.000000030477116  
 6305  0.000000030337709  
 6306  0.000000030199143  
 6307  0.000000030061065  
 6308  0.000000029923800  
 6309  0.000000029787071  
 6310  0.000000029651023  
 6311  0.000000029515549  
 6312  0.000000029380775  
 6313  0.000000029246112  
 6314  0.000000029112270  
 6315  0.000000028978724  
 6316  0.000000028845851  
 6317  0.000000028713419  
 6318  0.000000028581590  
 6319  0.000000028450151  
 6320  0.000000028319534  
 6321  0.000000028189320  
 6322  0.000000028059697  
 6323  0.000000027930512  
 6324  0.000000027801917  
 6325  0.000000027673818  
 6326  0.000000027546444  
 6327  0.000000027419423  
 6328  0.000000027293189  
 6329  0.000000027167324  
 6330  0.000000027041922  
 6331  0.000000026917361  
 6332  0.000000026793464  
 6333  0.000000026669696  
 6334  0.000000026546590  
 6335  0.000000026424125  
 6336  0.000000026302276  
 6337  0.000000026180625  
 6338  0.000000026059588  
 6339  0.000000025938622  
 6340  0.000000025818355  
 6341  0.000000025698846  
 6342  0.000000025580132  
 6343  0.000000025461830  
 6344  0.000000025344020  
 6345  0.000000025226589  
 6346  0.000000025109699  
 6347  0.000000024993066  
 6348  0.000000024877046  
 6349  0.000000024761743  
 6350  0.000000024647039  
 6351  0.000000024532817  
 6352  0.000000024419141  
 6353  0.000000024306002  
 6354  0.000000024193293  
 6355  0.000000024080679  
 6356  0.000000023968498  
 6357  0.000000023856642  
 6358  0.000000023745309  
 6359  0.000000023634085  
 6360  0.000000023523501  
 6361  0.000000023413266  
 6362  0.000000023303656  
 6363  0.000000023194200  
 6364  0.000000023085350  
 6365  0.000000022976738  
 6366  0.000000022868798  
 6367  0.000000022761247  
 6368  0.000000022654270  
 6369  0.000000022547441  
 6370  0.000000022441155  
 6371  0.000000022334952  
 6372  0.000000022229313  
 6373  0.000000022123814  
 6374  0.000000022018830  
 6375  0.000000021914225  
 6376  0.000000021810333  
 6377  0.000000021706654  
 6378  0.000000021603592  
 6379  0.000000021500846  
 6380  0.000000021398650  
 6381  0.000000021296638  
 6382  0.000000021195228  
 6383  0.000000021093846  
 6384  0.000000020993182  
 6385  0.000000020892954  
 6386  0.000000020793379  
 6387  0.000000020694008  
 6388  0.000000020595163  
 6389  0.000000020496406  
 6390  0.000000020398220  
 6391  0.000000020300772  
 6392  0.000000020203732  
 6393  0.000000020107006  
 6394  0.000000020010931  
 6395  0.000000019914870  
 6396  0.000000019819250  
 6397  0.000000019723861  
 6398  0.000000019629147  
 6399  0.000000019534491  
 6400  0.000000019440340  
 6401  0.000000019346180  
 6402  0.000000019252482  
 6403  0.000000019158788  
 6404  0.000000019065542  
 6405  0.000000018972900  
 6406  0.000000018880772  
 6407  0.000000018789158  
 6408  0.000000018698040  
 6409  0.000000018607451  
 6410  0.000000018517507  
 6411  0.000000018427759  
 6412  0.000000018338557  
 6413  0.000000018249622  
 6414  0.000000018161276  
 6415  0.000000018072786  
 6416  0.000000017984931  
 6417  0.000000017897231  
 6418  0.000000017810056  
 6419  0.000000017723381  
 6420  0.000000017637134  
 6421  0.000000017551001  
 6422  0.000000017465426  
 6423  0.000000017379856  
 6424  0.000000017294719  
 6425  0.000000017209640  
 6426  0.000000017125090  
 6427  0.000000017040733  
 6428  0.000000016956692  
 6429  0.000000016873025  
 6430  0.000000016789929  
 6431  0.000000016707379  
 6432  0.000000016625421  
 6433  0.000000016543420  
 6434  0.000000016461861  
 6435  0.000000016380602  
 6436  0.000000016299845  
 6437  0.000000016219138  
 6438  0.000000016138992  
 6439  0.000000016059471  
 6440  0.000000015980322  
 6441  0.000000015901248  
 6442  0.000000015822702  
 6443  0.000000015744710  
 6444  0.000000015667304  
 6445  0.000000015590083  
 6446  0.000000015513442  
 6447  0.000000015436551  
 6448  0.000000015359998  
 6449  0.000000015283847  
 6450  0.000000015208271  
 6451  0.000000015132892  
 6452  0.000000015058039  
 6453  0.000000014983730  
 6454  0.000000014909784  
 6455  0.000000014835920  
 6456  0.000000014762546  
 6457  0.000000014689546  
 6458  0.000000014616966  
 6459  0.000000014544431  
 6460  0.000000014472373  
 6461  0.000000014400181  
 6462  0.000000014328491  
 6463  0.000000014257137  
 6464  0.000000014186291  
 6465  0.000000014115616  
 6466  0.000000014045445  
 6467  0.000000013975733  
 6468  0.000000013906505  
 6469  0.000000013837694  
 6470  0.000000013769476  
 6471  0.000000013701230  
 6472  0.000000013633382  
 6473  0.000000013565362  
 6474  0.000000013497862  
 6475  0.000000013430544  
 6476  0.000000013363562  
 6477  0.000000013297129  
 6478  0.000000013231197  
 6479  0.000000013165527  
 6480  0.000000013100205  
 6481  0.000000013034881  
 6482  0.000000012969852  
 6483  0.000000012905079  
 6484  0.000000012840643  
 6485  0.000000012776553  
 6486  0.000000012712700  
 6487  0.000000012648889  
 6488  0.000000012585462  
 6489  0.000000012522580  
 6490  0.000000012459953  
 6491  0.000000012397087  
 6492  0.000000012334529  
 6493  0.000000012272031  
 6494  0.000000012210012  
 6495  0.000000012148248  
 6496  0.000000012086846  
 6497  0.000000012025804  
 6498  0.000000011965190  
 6499  0.000000011904869  
 6500  0.000000011844913  
 6501  0.000000011785008  
 6502  0.000000011725439  
 6503  0.000000011665693  
 6504  0.000000011606274  
 6505  0.000000011546896  
 6506  0.000000011487860  
 6507  0.000000011428901  
 6508  0.000000011370374  
 6509  0.000000011312049  
 6510  0.000000011254148  
 6511  0.000000011196237  
 6512  0.000000011138539  
 6513  0.000000011080801  
 6514  0.000000011023297  
 6515  0.000000010965725  
 6516  0.000000010908588  
 6517  0.000000010851676  
 6518  0.000000010794985  
 6519  0.000000010738187  
 6520  0.000000010681787  
 6521  0.000000010625379  
 6522  0.000000010569494  
 6523  0.000000010513587  
 6524  0.000000010457988  
 6525  0.000000010402301  
 6526  0.000000010347061  
 6527  0.000000010292203  
 6528  0.000000010237691  
 6529  0.000000010183302  
 6530  0.000000010129249  
 6531  0.000000010075087  
 6532  0.000000010021370  
 6533  0.000000009967277  
 6534  0.000000009913449  
 6535  0.000000009859718  
 6536  0.000000009806453  
 6537  0.000000009753134  
 6538  0.000000009700217  
 6539  0.000000009647598  
 6540  0.000000009595474  
 6541  0.000000009543550  
 6542  0.000000009491961  
 6543  0.000000009440684  
 6544  0.000000009389691  
 6545  0.000000009338681  
 6546  0.000000009288088  
 6547  0.000000009237424  
 6548  0.000000009187155  
 6549  0.000000009136532  
 6550  0.000000009086230  
 6551  0.000000009036203  
 6552  0.000000008986530  
 6553  0.000000008937094  
 6554  0.000000008888037  
 6555  0.000000008838953  
 6556  0.000000008790209  
 6557  0.000000008741451  
 6558  0.000000008693090  
 6559  0.000000008644556  
 6560  0.000000008596380  
 6561  0.000000008548271  
 6562  0.000000008500624  
 6563  0.000000008453116  
 6564  0.000000008405968  
 6565  0.000000008358237  
 6566  0.000000008310758  
 6567  0.000000008263477  
 6568  0.000000008216379  
 6569  0.000000008169477  
 6570  0.000000008122929  
 6571  0.000000008076567  
 6572  0.000000008030399  
 6573  0.000000007984076  
 6574  0.000000007938199  
 6575  0.000000007892462  
 6576  0.000000007847175  
 6577  0.000000007801884  
 6578  0.000000007757007  
 6579  0.000000007711955  
 6580  0.000000007667111  
 6581  0.000000007622271  
 6582  0.000000007577704  
 6583  0.000000007533462  
 6584  0.000000007489524  
 6585  0.000000007445536  
 6586  0.000000007401796  
 6587  0.000000007357928  
 6588  0.000000007314435  
 6589  0.000000007270942  
 6590  0.000000007227794  
 6591  0.000000007184986  
 6592  0.000000007142598  
 6593  0.000000007099697  
 6594  0.000000007057133  
 6595  0.000000007014384  
 6596  0.000000006971875  
 6597  0.000000006929141  
 6598  0.000000006886823  
 6599  0.000000006844028  
 6600  0.000000006801594  
 6601  0.000000006758921  
 6602  0.000000006716682  
 6603  0.000000006674585  
 6604  0.000000006632766  
 6605  0.000000006590510  
 6606  0.000000006548608  
 6607  0.000000006506231  
 6608  0.000000006464198  
 6609  0.000000006421977  
 6610  0.000000006380217  
 6611  0.000000006338227  
 6612  0.000000006296578  
 6613  0.000000006254560  
 6614  0.000000006212882  
 6615  0.000000006171383  
 6616  0.000000006130183  
 6617  0.000000006088612  
 6618  0.000000006047288  
 6619  0.000000006005477  
 6620  0.000000005963959  
 6621  0.000000005922578  
 6622  0.000000005881560  
 6623  0.000000005840531  
 6624  0.000000005799838  
 6625  0.000000005759062  
 6626  0.000000005718715  
 6627  0.000000005678052  
 6628  0.000000005637826  
 6629  0.000000005597575  
 6630  0.000000005557693  
 6631  0.000000005517919  
 6632  0.000000005478430  
 6633  0.000000005438976  
 6634  0.000000005399796  
 6635  0.000000005360771  
 6636  0.000000005322131  
 6637  0.000000005283056  
 6638  0.000000005244218  
 6639  0.000000005205799  
 6640  0.000000005167722  
 6641  0.000000005129336  
 6642  0.000000005091381  
 6643  0.000000005053506  
 6644  0.000000005015962  
 6645  0.000000004978473  
 6646  0.000000004941220  
 6647  0.000000004903964  
 6648  0.000000004867187  
 6649  0.000000004829876  
 6650  0.000000004792887  
 6651  0.000000004755913  
 6652  0.000000004719408  
 6653  0.000000004683064  
 6654  0.000000004647037  
 6655  0.000000004611510  
 6656  0.000000004576333  
 6657  0.000000004541452  
 6658  0.000000004506957  
 6659  0.000000004472263  
 6660  0.000000004437902  
 6661  0.000000004404098  
 6662  0.000000004370555  
 6663  0.000000004336598  
 6664  0.000000004302948  
 6665  0.000000004270169  
 6666  0.000000004237793  
 6667  0.000000004205222  
 6668  0.000000004172995  
 6669  0.000000004140053  
 6670  0.000000004107469  
 6671  0.000000004074961  
 6672  0.000000004042666  
 6673  0.000000004009430  
 6674  0.000000003976650  
 6675  0.000000003943626  
 6676  0.000000003910953  
 6677  0.000000003878303  
 6678  0.000000003846044  
 6679  0.000000003814117  
 6680  0.000000003782517  
 6681  0.000000003750325  
 6682  0.000000003718439  
 6683  0.000000003686579  
 6684  0.000000003655145  
 6685  0.000000003623128  
 6686  0.000000003591497  
 6687  0.000000003559128  
 6688  0.000000003527252  
 6689  0.000000003495152  
 6690  0.000000003463264  
 6691  0.000000003430436  
 6692  0.000000003397953  
 6693  0.000000003365358  
 6694  0.000000003333050  
 6695  0.000000003301079  
 6696  0.000000003269361  
 6697  0.000000003237882  
 6698  0.000000003206777  
 6699  0.000000003175637  
 6700  0.000000003144817  
 6701  0.000000003113236  
 6702  0.000000003082076  
 6703  0.000000003051214  
 6704  0.000000003020819  
 6705  0.000000002989884  
 6706  0.000000002959349  
 6707  0.000000002928243  
 6708  0.000000002897588  
 6709  0.000000002865459  
 6710  0.000000002833902  
 6711  0.000000002801515  
 6712  0.000000002769564  
 6713  0.000000002737140  
 6714  0.000000002705083  
 6715  0.000000002673988  
 6716  0.000000002643307  
 6717  0.000000002611752  
 6718  0.000000002580724  
 6719  0.000000002549027  
 6720  0.000000002517812  
 6721  0.000000002485270  
 6722  0.000000002453208  
 6723  0.000000002422114  
 6724  0.000000002391411  
 6725  0.000000002359413  
 6726  0.000000002327998  
 6727  0.000000002295668  
 6728  0.000000002264017  
 6729  0.000000002231999  
 6730  0.000000002200529  
 6731  0.000000002170918  
 6732  0.000000002141636  
 6733  0.000000002112476  
 6734  0.000000002083788  
 6735  0.000000002055691  
 6736  0.000000002027988  
 6737  0.000000001998465  
 6738  0.000000001969476  
 6739  0.000000001939239  
 6740  0.000000001909652  
 6741  0.000000001880043  
 6742  0.000000001850931  
 6743  0.000000001822761  
 6744  0.000000001795465  
 6745  0.000000001775286  
 6746  0.000000001756350  
 6747  0.000000001744100  
 6748  0.000000001732849  
 6749  0.000000001723202  
 6750  0.000000001713850  
 6751  0.000000001704642  
 6752  0.000000001695481  
 6753  0.000000001686232  
 6754  0.000000001677070  
 6755  0.000000001667752  
 6756  0.000000001658505  
 6757  0.000000001649324  
 6758  0.000000001640227  
 6759  0.000000001631010  
 6760  0.000000001621866  
 6761  0.000000001612662  
 6762  0.000000001603582  
 6763  0.000000001594255  
 6764  0.000000001585059  
 6765  0.000000001575700  
 6766  0.000000001566430  
 6767  0.000000001557130  
 6768  0.000000001547930  
 6769  0.000000001538414  
 6770  0.000000001528949  
 6771  0.000000001519308  
 6772  0.000000001509687  
 6773  0.000000001499874  
 6774  0.000000001490188  
 6775  0.000000001480271  
 6776  0.000000001470435  
 6777  0.000000001460476  
 6778  0.000000001450628  
 6779  0.000000001440602  
 6780  0.000000001430693  
 6781  0.000000001420670  
 6782  0.000000001410750  
 6783  0.000000001400756  
 6784  0.000000001390883  
 6785  0.000000001380578  
 6786  0.000000001370395  
 6787  0.000000001359654  
 6788  0.000000001349053  
 6789  0.000000001338558  
 6790  0.000000001328167  
 6791  0.000000001317292  
 6792  0.000000001306507  
 6793  0.000000001295673  
 6794  0.000000001284923  
 6795  0.000000001273794  
 6796  0.000000001262744  
 6797  0.000000001251167  
 6798  0.000000001239714  
 6799  0.000000001228254  
 6800  0.000000001217003  
 6801  0.000000001205136  
 6802  0.000000001193404  
 6803  0.000000001181412  
 6804  0.000000001169504  
 6805  0.000000001157184  
 6806  0.000000001145082  
 6807  0.000000001133733  
 6808  0.000000001122560  
 6809  0.000000001111455  
 6810  0.000000001100501  
 6811  0.000000001089493  
 6812  0.000000001078628  
 6813  0.000000001066921  
 6814  0.000000001055486  
 6815  0.000000001043312  
 6816  0.000000001031402  
 6817  0.000000001019476  
 6818  0.000000001007730  
 6819  0.000000000995504  


==> adp_vector.txt <==
0 1.677140783151861  
1 1.476844135153023  
2 1.373227425146183  
3 1.241082209206797  
4 1.041345523421545  
5 0.784058648124216  
6 0.397772074425016  
7 0.153883349510713  
8 0.088855243670000  
9 0.061732924649354  
10 0.047435753255256  
11 0.039130538642574  
12 0.034024161036757  
13 0.030683596642907  
14 0.028402430030299  
15 0.026758720867238  
16 0.025533938391892  
17 0.024579631870556  
18 0.023817005686648  
19 0.023186454957596  
20 0.022656378077727  
21 0.022200035461617  
22 0.021803411618882  
23 0.021453027297719  
24 0.021141926607594  
25 0.020862513268626  
26 0.020610942507877  
27 0.020382531079533  
28 0.020174947226641  
29 0.019985101373759  
30 0.019811461177002  
31 0.019651879213155  
32 0.019505275286246  
33 0.019370092727401  
34 0.019245523498730  
35 0.019130399216406  
36 0.019024086185465  
37 0.018925681905328  
38 0.018834671742759  
39 0.018750341840491  
40 0.018672264031688  
41 0.018599862900920  
42 0.018532776514205  
43 0.018470534095373  
44 0.018412826669053  
45 0.018359264638188  
46 0.018309582679270  
47 0.018263455513496  
48 0.018220654555225  
49 0.018180906415989  
50 0.018144013810587  
51 0.018109745750796  
52 0.018077931807475  
53 0.018048376115332  
54 0.018020931343785  
55 0.017995430909451  
56 0.017971747438474  
57 0.017949738928702  
58 0.017929295233944  
59 0.017910295077726  
60 0.017892643234306  
61 0.017876235989803  
62 0.017860990983005  
63 0.017846819403435  
64 0.017833650018900  
65 0.017821406715038  
66 0.017810027877931  
67 0.017799448206305  
68 0.017789614420744  
69 0.017780470462836  
70 0.017771970237395  
71 0.017764065589027  
72 0.017756716641317  
73 0.017749882016969  
74 0.017743527200209  
75 0.017737616606082  
76 0.017732120379289  
77 0.017727007887669  
78 0.017722253301881  
79 0.017717830269908  
80 0.017713716429979  
81 0.017709889087270  
82 0.017706328887309  
83 0.017703016283042  
84 0.017699934526670  
85 0.017697066772649  
86 0.017694398512681  
87 0.017691915232844  
88 0.017689604379187  
89 0.017687453430177  
90 0.017685451513349  
91 0.017683587834067  
92 0.017681852978544  
93 0.017680237630758  
94 0.017678733642271  
95 0.017677332973763  
96 0.017676028567248  
97 0.017674813484197  
98 0.017673681614255  
99 0.017672626964268  
100 0.017671644243234  
101 0.017670728273070  
102 0.017669874472729  
103 0.017669078369360  
104 0.017668335998583  
105 0.017667643491327  
106 0.017666997416159  
107 0.017666394430186  
108 0.017665831558992  
109 0.017665305910414  
110 0.017664814906321  
111 0.017664356051089  
112 0.017663927111542  
113 0.017663525925283  
114 0.017663150561376  
115 0.017662799144711  
116 0.017662470004287  
117 0.017662161516072  
118 0.017661872234038  
119 0.017661600752522  
120 0.017661345817694  
121 0.017661106210369  
122 0.017660880843943  
123 0.017660668661992  
124 0.017660468724345  
125 0.017660280112073  
126 0.017660102011652  
127 0.017659933626003  
128 0.017659774250339  
129 0.017659623189989  
130 0.017659479835986  
131 0.017659343583623  
132 0.017659213905015  
133 0.017659090274048  
134 0.017658972232524  
135 0.017658859321732  
136 0.017658751144558  
137 0.017658647300498  
138 0.017658547445289  
139 0.017658451228301  
140 0.017658358351724  
141 0.017658268507641  
142 0.017658181436349  
143 0.017658096868448  
144 0.017658014577818  
145 0.017657934329005  
146 0.017657855924032  
147 0.017657779154934  
148 0.017657703848947  
149 0.017657629822720  
150 0.017657556925406  
151 0.017657484994440  
152 0.017657413897889  
153 0.017657343491724  
154 0.017657273658686  
155 0.017657204271593  
156 0.017657135228352  
157 0.017657066414184  
158 0.017656997737503  
159 0.017656929096976  
160 0.017656860409695  
161 0.017656791584425  
162 0.017656722547631  
163 0.017656653217094  
164 0.017656583526872  
165 0.017656513401309  
166 0.017656442781386  
167 0.017656371596774  
168 0.017656299793718  
169 0.017656227307656  
170 0.017656154089628  
171 0.017656080079588  
172 0.017656005232056  
173 0.017655929490252  
174 0.017655852812205  
175 0.017655775145492  
176 0.017655696449467  
177 0.017655616674427  
178 0.017655535780995  
179 0.017655453721482  
180 0.017655370457822  
181 0.017655285945930  
182 0.017655200148806  
183 0.017655113021948  
184 0.017655024530461  
185 0.017654934630393  
186 0.017654843287389  
187 0.017654750458480  
188 0.017654656110102  
189 0.017654560197796  
190 0.017654462689369  
191 0.017654363541345  
192 0.017654262721218  
193 0.017654160184757  
194 0.017654055899657  
195 0.017653949820628  
196 0.017653841915987  
197 0.017653732140085  
198 0.017653620458880  
199 0.017653506826522  
200 0.017653391208840  
201 0.017653273560392  
202 0.017653153845605  
203 0.017653032016174  
204 0.017652908038337  
205 0.017652781864280  
206 0.017652653457455  
207 0.017652522767376  
208 0.017652389757357  
209 0.017652254374752  
210 0.017652116582808  
211 0.017651976328629  
212 0.017651833571782  
213 0.017651688258608  
214 0.017651540348224  
215 0.017651389783259  
216 0.017651236524202  
217 0.017651080510912  
218 0.017650921701860  
219 0.017650760036062  
220 0.017650595469984  
221 0.017650427940991  
222 0.017650257405196  
223 0.017650083797336  
224 0.017649907069908  
225 0.017649727156416  
226 0.017649544008921  
227 0.017649357556832  
228 0.017649167751864  
229 0.017648974520718  
230 0.017648777812485  
231 0.017648577550047  
232 0.017648373682848  
233 0.017648166132474  
234 0.017647954843659  
235 0.017647739735398  
236 0.017647520754783  
237 0.017647297815597  
238 0.017647070861351  
239 0.017646839804681  
240 0.017646604586008  
241 0.017646365113564  
242 0.017646121326932  
243 0.017645873132822  
244 0.017645620468163  
245 0.017645363234644  
246 0.017645101369244  
247 0.017644834770377  
248 0.017644563371223  
249 0.017644287069375  
250 0.017644005796802  
251 0.017643719449174  
252 0.017643427957184  
253 0.017643131213918  
254 0.017642829150384  
255 0.017642521661961  
256 0.017642208678120  
257 0.017641890099356  
258 0.017641565857195  
259 0.017641235860632  
260 0.017640900043228  
261 0.017640558333765  
262 0.017640210667223  
263 0.017639857003267  
264 0.017639497282569  
265 0.017639131504625  
266 0.017638759619168  
267 0.017638381682586  
268 0.017637997644744  
269 0.017637607626669  
270 0.017637211560795  
271 0.017636809623975  
272 0.017636401710456  
273 0.017635988014936  
274 0.017635568360792  
275 0.017635142905484  
276 0.017634711390054  
277 0.017634273889790  
278 0.017633830082665  
279 0.017633379937653  
280 0.017632923110246  
281 0.017632459482632  
282 0.017631988738029  
283 0.017631510699108  
284 0.017631025092892  
285 0.017630531711249  
286 0.017630030329934  
287 0.017629520731417  
288 0.017629002729655  
289 0.017628476103021  
290 0.017627940689574  
291 0.017627396273787  
292 0.017626842703351  
293 0.017626279767893  
294 0.017625707321521  
295 0.017625125147603  
296 0.017624533103637  
297 0.017623930976641  
298 0.017623318621671  
299 0.017622695824479  
300 0.017622062430786  
301 0.017621418222922  
302 0.017620763045540  
303 0.017620096682703  
304 0.017619418964493  
305 0.017618729672872  
306 0.017618028627245  
307 0.017617315607218  
308 0.017616590425251  
309 0.017615852855297  
310 0.017615102701679  
311 0.017614339729827  
312 0.017613563736005  
313 0.017612774482703  
314 0.017611971753745  
315 0.017611155308593  
316 0.017610324922293  
317 0.017609480345862  
318 0.017608621343243  
319 0.017607747661217  
320 0.017606859056073  
321 0.017605955265640  
322 0.017605036031370  
323 0.017604101086329  
324 0.017603150164714  
325 0.017602182987104  
326 0.017601199273723  
327 0.017600198737901  
328 0.017599181099947  
329 0.017598146059805  
330 0.017597093321844  
331 0.017596022581953  
332 0.017594933530209  
333 0.017593825848517  
334 0.017592699219650  
335 0.017591553313909  
336 0.017590387806593  
337 0.017589202354842  
338 0.017587996621181  
339 0.017586770250005  
340 0.017585522890789  
341 0.017584254176891  
342 0.017582963745612  
343 0.017581651223531  
344 0.017580316229518  
345 0.017578958370836  
346 0.017577577261551  
347 0.017576172494727  
348 0.017574743662809  
349 0.017573290346421  
350 0.017571812130915  
351 0.017570308584866  
352 0.017568779265486  
353 0.017567223729588  
354 0.017565641529987  
355 0.017564032200018  
356 0.017562395272186  
357 0.017560730274125  
358 0.017559036719994  
359 0.017557314115172  
360 0.017555561955617  
361 0.017553779724618  
362 0.017551966911422  
363 0.017550122980664  
364 0.017548247395688  
365 0.017546339605991  
366 0.017544399060082  
367 0.017542425186143  
368 0.017540417408616  
369 0.017538375138705  
370 0.017536297781189  
371 0.017534184726006  
372 0.017532035354646  
373 0.017529849032942  
374 0.017527625124294  
375 0.017525362968849  
376 0.017523061900497  
377 0.017520721240524  
378 0.017518340310010  
379 0.017515918405137  
380 0.017513454812552  
381 0.017510948804374  
382 0.017508399649159  
383 0.017505806582903  
384 0.017503168846783  
385 0.017500485659304  
386 0.017497756235651  
387 0.017494979751432  
388 0.017492155397814  
389 0.017489282337870  
390 0.017486359723205  
391 0.017483386677711  
392 0.017480362329086  
393 0.017477285774678  
394 0.017474156101505  
395 0.017470972377152  
396 0.017467733659767  
397 0.017464438981049  
398 0.017461087363963  
399 0.017457677799091  
400 0.017454209278498  
401 0.017450680761653  
402 0.017447091201789  
403 0.017443439522580  
404 0.017439724627536  
405 0.017435945405922  
406 0.017432100724287  
407 0.017428189425237  
408 0.017424210344179  
409 0.017420162273830  
410 0.017416044005048  
411 0.017411854294709  
412 0.017407591884270  
413 0.017403255485159  
414 0.017398843786438  
415 0.017394355451150  
416 0.017389789119382  
417 0.017385143409746  
418 0.017380416905219  
419 0.017375608183992  
420 0.017370715786333  
421 0.017365738213405  
422 0.017360673951529  
423 0.017355521466154  
424 0.017350279184289  
425 0.017344945491945  
426 0.017339518760332  
427 0.017333997323755  
428 0.017328379492539  
429 0.017322663538316  
430 0.017316847712137  
431 0.017310930218840  
432 0.017304909236412  
433 0.017298782906044  
434 0.017292549338045  
435 0.017286206618101  
436 0.017279752760406  
437 0.017273185772359  
438 0.017266503614970  
439 0.017259704212141  
440 0.017252785433501  
441 0.017245745136151  
442 0.017238581115205  
443 0.017231291123544  
444 0.017223872886363  
445 0.017216324066549  
446 0.017208642284727  
447 0.017200825134478  
448 0.017192870153466  
449 0.017184774814968  
450 0.017176536564005  
451 0.017168152791566  
452 0.017159620825844  
453 0.017150937962275  
454 0.017142101428407  
455 0.017133108396693  
456 0.017123956006090  
457 0.017114641315454  
458 0.017105161336570  
459 0.017095513034922  
460 0.017085693286698  
461 0.017075698919010  
462 0.017065526693492  
463 0.017055173317172  
464 0.017044635420237  
465 0.017033909591614  
466 0.017022992315542  
467 0.017011880026247  
468 0.017000569069392  
469 0.016989055747140  
470 0.016977336247226  
471 0.016965406718572  
472 0.016953263207742  
473 0.016940901710963  
474 0.016928318090138  
475 0.016915508173073  
476 0.016902467660720  
477 0.016889192214517  
478 0.016875677356116  
479 0.016861918555408  
480 0.016847911152169  
481 0.016833650428149  
482 0.016819131513050  
483 0.016804349508522  
484 0.016789299332844  
485 0.016773975880237  
486 0.016758373840799  
487 0.016742487904519  
488 0.016726312541821  
489 0.016709842213598  
490 0.016693071153746  
491 0.016675993564736  
492 0.016658603428061  
493 0.016640894704357  
494 0.016622861136530  
495 0.016604496421494  
496 0.016585794030927  
497 0.016566747367508  
498 0.016547349595187  
499 0.016527593834546  
500 0.016507472967676  
501 0.016486979849201  
502 0.016466106988755  
503 0.016444846929132  
504 0.016423191864257  
505 0.016401133983696  
506 0.016378665142953  
507 0.016355777177999  
508 0.016332461579286  
509 0.016308709829213  
510 0.016284513008592  
511 0.016259862216184  
512 0.016234748127935  
513 0.016209161439777  
514 0.016183092410815  
515 0.016156531304402  
516 0.016129467938467  
517 0.016101892134176  
518 0.016073793216656  
519 0.016045160552328  
520 0.016015982988225  
521 0.015986249381825  
522 0.015955948035470  
523 0.015925067327224  
524 0.015893595029464  
525 0.015861518974076  
526 0.015828826346826  
527 0.015795504431503  
528 0.015761539787766  
529 0.015726919115528  
530 0.015691628366366  
531 0.015655653596623  
532 0.015618980088613  
533 0.015581593314169  
534 0.015543477856881  
535 0.015504618517055  
536 0.015464999153338  
537 0.015424603862413  
538 0.015383415780320  
539 0.015341418315309  
540 0.015298593792869  
541 0.015254924892452  
542 0.015210393125398  
543 0.015164980399995  
544 0.015118667423685  
545 0.015071435323537  
546 0.015023263934502  
547 0.014974133600022  
548 0.014924023317934  
549 0.014872912647275  
550 0.014820779649678  
551 0.014767603122386  
552 0.014713360274332  
553 0.014658029046691  
554 0.014601585762238  
555 0.014544007634360  
556 0.014485270146538  
557 0.014425349739166  
558 0.014364221037836  
559 0.014301859868542  
560 0.014238240067801  
561 0.014173336860045  
562 0.014107123323404  
563 0.014039574194663  
564 0.013970662000828  
565 0.013900361067624  
566 0.013828643477443  
567 0.013755483430810  
568 0.013680852666850  
569 0.013604725414929  
570 0.013527073389397  
571 0.013447871120329  
572 0.013367090587441  
573 0.013284707004269  
574 0.013200692944731  
575 0.013115024763708  
576 0.013027675982384  
577 0.012938624636483  
578 0.012847845816390  
579 0.012755319802868  
580 0.012661023859702  
581 0.012564941212809  
582 0.012467052059234  
583 0.012367343386213  
584 0.012265799106307  
585 0.012162410974912  
586 0.012057167635082  
587 0.011950066599799  
588 0.011841102248144  
589 0.011730279009758  
590 0.011617598192403  
591 0.011503072396140  
592 0.011386710930321  
593 0.011268535932585  
594 0.011148565995166  
595 0.011026833791516  
596 0.010903368363338  
597 0.010778214218575  
598 0.010651411831043  
599 0.010523018425147  
600 0.010393086662758  
601 0.010261687171038  
602 0.010128885318075  
603 0.009994765316043  
604 0.009859405277440  
605 0.009722902720980  
606 0.009585347970682  
607 0.009446851050825  
608 0.009307513351205  
609 0.009167455817333  
610 0.009026789203072  
611 0.008885643214993  
612 0.008744135646224  
613 0.008602402214762  
614 0.008460565027862  
615 0.008318762559902  
616 0.008177117926777  
617 0.008035768876905  
618 0.007894836315304  
619 0.007754453753875  
620 0.007614736667506  
621 0.007475811080967  
622 0.007337784226701  
623 0.007200771792641  
624 0.007064870315525  
625 0.006930183094835  
626 0.006796794275472  
627 0.006664793225434  
628 0.006534250707005  
629 0.006405241585595  
630 0.006277823030963  
631 0.006152055446343  
632 0.006027982721255  
633 0.005905651363180  
634 0.005785092833436  
635 0.005666341003857  
636 0.005549416141376  
637 0.005434340722996  
638 0.005321125268072  
639 0.005209782514493  
640 0.005100314663593  
641 0.004992726196024  
642 0.004887012404205  
643 0.004783171025382  
644 0.004681191789064  
645 0.004581067060404  
646 0.004482782164952  
647 0.004386325130576  
648 0.004291677848350  
649 0.004198825088368  
650 0.004107746238414  
651 0.004018423505369  
652 0.003930834379247  
653 0.003844959202137  
654 0.003760774093919  
655 0.003678258003571  
656 0.003597386188930  
657 0.003518136636631  
658 0.003440484053073  
659 0.003364405767242  
660 0.003289876155841  
661 0.003216872178824  
662 0.003145368089020  
663 0.003075340650516  
664 0.003006764240279  
665 0.002939615572871  
666 0.002873869223615  
667 0.002809501990786  
668 0.002746488767878  
669 0.002684806509530  
670 0.002624430484865  
671 0.002565337973970  
672 0.002507504694520  
673 0.002450908228923  
674 0.002395524826476  
675 0.002341332455761  
676 0.002288307904941  
677 0.002236429625888  
678 0.002185674984653  
679 0.002136022906564  
680 0.002087451347262  
681 0.002039939743246  
682 0.001993466685392  
683 0.001948012108866  
684 0.001903555221632  
685 0.001860076530915  
686 0.001817555878360  
687 0.001775974303837  
688 0.001735312328646  
689 0.001695551562126  
690 0.001656673153030  
691 0.001618659295260  
692 0.001581491759458  
693 0.001545153287295  
694 0.001509626316923  
695 0.001474894142580  
696 0.001440939802222  
697 0.001407747186413  
698 0.001375299934492  
699 0.001343582496475  
700 0.001312579123175  
701 0.001282274804777  
702 0.001252654371445  
703 0.001223703334448  
704 0.001195407122824  
705 0.001167751805187  
706 0.001140723355338  
707 0.001114308322858  
708 0.001088493246579  
709 0.001063265194588  
710 0.001038611237353  
711 0.001014518950119  
712 0.000990975906726  
713 0.000967970174584  
714 0.000945489811254  
715 0.000923523350777  
716 0.000902059330270  
717 0.000881086730105  
718 0.000860594561942  
719 0.000840572261275  
720 0.000821009304280  
721 0.000801895541702  
722 0.000783220881850  
723 0.000764975578664  
724 0.000747149964669  
725 0.000729734720031  
726 0.000712720582371  
727 0.000696098599771  
728 0.000679859897189  
729 0.000663995885047  
730 0.000648498066434  
731 0.000633358239415  
732 0.000618568277849  
733 0.000604120297509  
734 0.000590006515385  
735 0.000576219391795  
736 0.000562751472951  
737 0.000549595557162  
738 0.000536744517601  
739 0.000524191436311  
740 0.000511929504182  
741 0.000499952117178  
742 0.000488252747190  
743 0.000476825078385  
744 0.000465662877531  
745 0.000454760093823  
746 0.000444110773494  
747 0.000433709121111  
748 0.000423549448291  
749 0.000413626223148  
750 0.000403933996395  
751 0.000394467469504  
752 0.000385221446974  
753 0.000376190876776  
754 0.000367370784996  
755 0.000358756342512  
756 0.000350342778881  
757 0.000342125476388  
758 0.000334099903448  
759 0.000326261640289  
760 0.000318606353716  
761 0.000311129825829  
762 0.000303827919355  
763 0.000296696602232  
764 0.000289731913806  
765 0.000282930002149  
766 0.000276287101645  
767 0.000269799519342  
768 0.000263463663136  
769 0.000257276008213  
770 0.000251233116775  
771 0.000245331624232  
772 0.000239568255692  
773 0.000233939797392  
774 0.000228443105766  
775 0.000223075117709  
776 0.000217832852010  
777 0.000212713378652  
778 0.000207713846722  
779 0.000202831465318  
780 0.000198063504694  
781 0.000193407292561  
782 0.000188860230634  
783 0.000184419771534  
784 0.000180083435661  
785 0.000175848788627  
786 0.000171713463693  
787 0.000167675141207  
788 0.000163731562393  
789 0.000159880514361  
790 0.000156119841012  
791 0.000152447415622  
792 0.000148861184701  
793 0.000145359138318  
794 0.000141939303898  
795 0.000138599760481  
796 0.000135338634160  
797 0.000132154085453  
798 0.000129044333672  
799 0.000126007614861  
800 0.000123042227779  
801 0.000120146494603  
802 0.000117318796591  
803 0.000114557537698  
804 0.000111861168279  
805 0.000109228155219  
806 0.000106657028271  
807 0.000104146327421  
808 0.000101694641962  
809 0.000099300587847  
810 0.000096962817456  
811 0.000094680008466  
812 0.000092450875015  
813 0.000090274152600  
814 0.000088148614849  
815 0.000086073058744  
816 0.000084046316545  
817 0.000082067238436  
818 0.000080134711271  
819 0.000078247639312  
820 0.000076404963018  
821 0.000074605627419  
822 0.000072848628487  
823 0.000071132968041  
824 0.000069457675095  
825 0.000067821798895  
826 0.000066224417439  
827 0.000064664621900  
828 0.000063141535975  
829 0.000061654289277  
830 0.000060202048390  
831 0.000058783985892  
832 0.000057399300681  
833 0.000056047210031  
834 0.000054726947062  
835 0.000053437758686  
836 0.000052178920591  
837 0.000050949714803  
838 0.000049749448690  
839 0.000048577436145  
840 0.000047433016916  
841 0.000046315540747  
842 0.000045224377112  
843 0.000044158901762  
844 0.000043118514624  
845 0.000042102629198  
846 0.000041110665971  
847 0.000040142058613  
848 0.000039196260604  
849 0.000038272732462  
850 0.000037370954911  
851 0.000036490415074  
852 0.000035630614954  
853 0.000034791064725  
854 0.000033971288742  
855 0.000033170821753  
856 0.000032389207707  
857 0.000031625999677  
858 0.000030880770990  
859 0.000030153091295  
860 0.000029442555604  
861 0.000028748755285  
862 0.000028071297562  
863 0.000027409795770  
864 0.000026763877596  
865 0.000026133175070  
866 0.000025517329583  
867 0.000024915989561  
868 0.000024328815155  
869 0.000023755473428  
870 0.000023195638685  
871 0.000022648992628  
872 0.000022115228136  
873 0.000021594041448  
874 0.000021085135571  
875 0.000020588222265  
876 0.000020103015936  
877 0.000019629239763  
878 0.000019166627322  
879 0.000018714912222  
880 0.000018273839953  
881 0.000017843159971  
882 0.000017422629097  
883 0.000017012006122  
884 0.000016611061451  
885 0.000016219561292  
886 0.000015837287061  
887 0.000015464019375  
888 0.000015099548897  
889 0.000014743665674  
890 0.000014396170019  
891 0.000014056862202  
892 0.000013725550651  
893 0.000013402044332  
894 0.000013086163628  
895 0.000012777726726  
896 0.000012476560468  
897 0.000012182490705  
898 0.000011895352082  
899 0.000011614979171  
900 0.000011341214952  
901 0.000011073901290  
902 0.000010812889690  
903 0.000010558029240  
904 0.000010309176416  
905 0.000010066188317  
906 0.000009828925821  
907 0.000009597253809  
908 0.000009371042025  
909 0.000009150159519  
910 0.000008934483937  
911 0.000008723890544  
912 0.000008518260977  
913 0.000008317476625  
914 0.000008121424346  
915 0.000007929991255  
916 0.000007743071289  
917 0.000007560555288  
918 0.000007382341107  
919 0.000007208326972  
920 0.000007038415534  
921 0.000006872508513  
922 0.000006710513331  
923 0.000006552335839  
924 0.000006397885510  
925 0.000006247074494  
926 0.000006099818986  
927 0.000005956033014  
928 0.000005815636718  
929 0.000005678548525  
930 0.000005544692491  
931 0.000005413990082  
932 0.000005286369811  
933 0.000005161757305  
934 0.000005040082712  
935 0.000004921274694  
936 0.000004805267894  
937 0.000004691995746  
938 0.000004581393851  
939 0.000004473399738  
940 0.000004367951651  
941 0.000004264990033  
942 0.000004164455115  
943 0.000004066289203  
944 0.000003970438244  
945 0.000003876846018  
946 0.000003785460584  
947 0.000003696228743  
948 0.000003609101069  
949 0.000003524026655  
950 0.000003440958256  
951 0.000003359846816  
952 0.000003280648460  
953 0.000003203315803  
954 0.000003127806396  
955 0.000003054076071  
956 0.000002982083770  
957 0.000002911787366  
958 0.000002843148712  
959 0.000002776126679  
960 0.000002710684620  
961 0.000002646785017  
962 0.000002584392183  
963 0.000002523469594  
964 0.000002463983464  
965 0.000002405898382  
966 0.000002349183132  
967 0.000002293803661  
968 0.000002239730068  
969 0.000002186930728  
970 0.000002135376433  
971 0.000002085037110  
972 0.000002035885090  
973 0.000001987891255  
974 0.000001941029756  
975 0.000001895272757  
976 0.000001850594420  
977 0.000001806969116  
978 0.000001764372647  
979 0.000001722780189  
980 0.000001682168384  
981 0.000001642513103  
982 0.000001603792815  
983 0.000001565984702  
984 0.000001529067810  
985 0.000001493021339  
986 0.000001457825263  
987 0.000001423458606  
988 0.000001389902819  
989 0.000001357137142  
990 0.000001325144266  
991 0.000001293905173  
992 0.000001263402768  
993 0.000001233619218  
994 0.000001204537518  
995 0.000001176140959  
996 0.000001148414415  
997 0.000001121340871  
998 0.000001094906588  
999 0.000001069095549  
1000 0.000001043892844  
1001 0.000001019284692  
1002 0.000000995257005  
1003 0.000000971795776  
1004 0.000000948888144  
1005 0.000000926520370  
1006 0.000000904679549  
1007 0.000000883352965  
1008 0.000000862529575  
1009 0.000000842197005  
1010 0.000000822344382  
1011 0.000000802959508  
1012 0.000000784031406  
1013 0.000000765548895  
1014 0.000000747502452  
1015 0.000000729880854  
1016 0.000000712674814  
1017 0.000000695874233  
1018 0.000000679469541  
1019 0.000000663451363  
1020 0.000000647810785  
1021 0.000000632538933  
1022 0.000000617627092  
1023 0.000000603066343  
1024 0.000000588849158  
1025 0.000000574966691  
1026 0.000000561411586  
1027 0.000000548175697  
1028 0.000000535252033  
1029 0.000000522632858  
1030 0.000000510311565  
1031 0.000000498280180  
1032 0.000000486532561  
1033 0.000000475061819  
1034 0.000000463861976  
1035 0.000000452925995  
1036 0.000000442247830  
1037 0.000000431820842  
1038 0.000000421639844  
1039 0.000000411698330  
1040 0.000000401991614  
1041 0.000000392513646  
1042 0.000000383259352  
1043 0.000000374222858  
1044 0.000000365399891  
1045 0.000000356784770  
1046 0.000000348372854  
1047 0.000000340158834  
1048 0.000000332138679  
1049 0.000000324307441  
1050 0.000000316660989  
1051 0.000000309194712  
1052 0.000000301904821  
1053 0.000000294786676  
1054 0.000000287836351  
1055 0.000000281050059  
1056 0.000000274424011  
1057 0.000000267954120  
1058 0.000000261636904  
1059 0.000000255468796  
1060 0.000000249446459  
1061 0.000000243565862  
1062 0.000000237824176  
1063 0.000000232217735  
1064 0.000000226743689  
1065 0.000000221398380  
1066 0.000000216179283  
1067 0.000000211082909  
1068 0.000000206106645  
1069 0.000000201247380  
1070 0.000000196502657  
1071 0.000000191869539  
1072 0.000000187345478  
1073 0.000000182927884  
1074 0.000000178614525  
1075 0.000000174402838  
1076 0.000000170290517  
1077 0.000000166275035  
1078 0.000000162354441  
1079 0.000000158525969  
1080 0.000000154787915  
1081 0.000000151137871  
1082 0.000000147574082  
1083 0.000000144094309  
1084 0.000000140696635  
1085 0.000000137379035  
1086 0.000000134139741  
1087 0.000000130976682  
1088 0.000000127888395  
1089 0.000000124872852  
1090 0.000000121928501  
1091 0.000000119053285  
1092 0.000000116245975  
1093 0.000000113504736  
1094 0.000000110828297  
1095 0.000000108215026  
1096 0.000000105663618  
1097 0.000000103172188  
1098 0.000000100739744  
1099 0.000000098364592  
1100 0.000000096045470  
1101 0.000000093780944  
1102 0.000000091569986  
1103 0.000000089411058  
1104 0.000000087303229  
1105 0.000000085245023  
1106 0.000000083235568  
1107 0.000000081273361  
1108 0.000000079357529  
1109 0.000000077486631  
1110 0.000000075659875  
1111 0.000000073876019  
1112 0.000000072134249  
1113 0.000000070433391  
1114 0.000000068772594  
1115 0.000000067150676  
1116 0.000000065567018  
1117 0.000000064020514  
1118 0.000000062510468  
1119 0.000000061035932  
1120 0.000000059596188  
1121 0.000000058190562  
1122 0.000000056818219  
1123 0.000000055478035  
1124 0.000000054169554  
1125 0.000000052891760  
1126 0.000000051644213  
1127 0.000000050426055  
1128 0.000000049236767  
1129 0.000000048075414  
1130 0.000000046941520  
1131 0.000000045834355  
1132 0.000000044753347  
1133 0.000000043697763  
1134 0.000000042667176  
1135 0.000000041660957  
1136 0.000000040678496  
1137 0.000000039719197  
1138 0.000000038782642  
1139 0.000000037868048  
1140 0.000000036975092  
1141 0.000000036103114  
1142 0.000000035251757  
1143 0.000000034420438  
1144 0.000000033608812  
1145 0.000000032816290  
1146 0.000000032042436  
1147 0.000000031286806  
1148 0.000000030549064  
1149 0.000000029828631  
1150 0.000000029125270  
1151 0.000000028438526  
1152 0.000000027768002  
1153 0.000000027113247  
1154 0.000000026473959  
1155 0.000000025849732  
1156 0.000000025240270  
1157 0.000000024645036  
1158 0.000000024063868  
1159 0.000000023496285  
1160 0.000000022942152  
1161 0.000000022401018  
1162 0.000000021872589  
1163 0.000000021356572  
1164 0.000000020852791  
1165 0.000000020360867  
1166 0.000000019880609  
1167 0.000000019411629  
1168 0.000000018953744  
1169 0.000000018506574  
1170 0.000000018070015  
1171 0.000000017643712  
1172 0.000000017227483  
1173 0.000000016821011  
1174 0.000000016424193  
1175 0.000000016036770  
1176 0.000000015658539  
1177 0.000000015289155  
1178 0.000000014928538  
1179 0.000000014576413  
1180 0.000000014232615  
1181 0.000000013896896  
1182 0.000000013569167  
1183 0.000000013249188  
1184 0.000000012936811  
1185 0.000000012631738  
1186 0.000000012333868  
1187 0.000000012043074  
1188 0.000000011759178  
1189 0.000000011481917  
1190 0.000000011211237  
1191 0.000000010946918  
1192 0.000000010688884  
1193 0.000000010436951  
1194 0.000000010190990  
1195 0.000000009950792  
1196 0.000000009716273  
1197 0.000000009487216  
1198 0.000000009263601  
1199 0.000000009045277  
1200 0.000000008832132  
1201 0.000000008623994  
1202 0.000000008420776  
1203 0.000000008222304  
1204 0.000000008028492  
1205 0.000000007839202  
1206 0.000000007654430  
1207 0.000000007473966  
1208 0.000000007297770  
1209 0.000000007125700  
1210 0.000000006957669  
1211 0.000000006793616  
1212 0.000000006633474  
1213 0.000000006477090  
1214 0.000000006324397  
1215 0.000000006175260  
1216 0.000000006029661  
1217 0.000000005887474  
1218 0.000000005748630  
1219 0.000000005613007  
1220 0.000000005480588  
1221 0.000000005351296  
1222 0.000000005225062  
1223 0.000000005101793  
1224 0.000000004981463  
1225 0.000000004863957  
1226 0.000000004749261  
1227 0.000000004637276  
1228 0.000000004527973  
1229 0.000000004421241  
1230 0.000000004317057  
1231 0.000000004215287  
1232 0.000000004115938  
1233 0.000000004018935  
1234 0.000000003924231  
1235 0.000000003831735  
1236 0.000000003741429  
1237 0.000000003653278  
1238 0.000000003567225  
1239 0.000000003483170  
1240 0.000000003401129  
1241 0.000000003320992  
1242 0.000000003242777  
1243 0.000000003166367  
1244 0.000000003091756  
1245 0.000000003018884  
1246 0.000000002947723  
1247 0.000000002878227  
1248 0.000000002810392  
1249 0.000000002744139  
1250 0.000000002679467  
1251 0.000000002616314  
1252 0.000000002554644  
1253 0.000000002494423  
1254 0.000000002435627  
1255 0.000000002378202  
1256 0.000000002322147  
1257 0.000000002267389  
1258 0.000000002213935  
1259 0.000000002161734  
1260 0.000000002110778  
1261 0.000000002060998  
1262 0.000000002012411  
1263 0.000000001964956  
1264 0.000000001918617  
1265 0.000000001873367  
1266 0.000000001829200  
1267 0.000000001786060  
1268 0.000000001743952  
1269 0.000000001702803  
1270 0.000000001662638  
1271 0.000000001623419  
1272 0.000000001585119  
1273 0.000000001547713  
1274 0.000000001511180  
1275 0.000000001475495  
1276 0.000000001440645  
1277 0.000000001406597  
1278 0.000000001373366  
1279 0.000000001340888  
1280 0.000000001309201  
1281 0.000000001278230  
1282 0.000000001248001  
1283 0.000000001218456  
1284 0.000000001189620  
1285 0.000000001161450  
1286 0.000000001133940  
1287 0.000000001107045  
1288 0.000000001080810  
1289 0.000000001055170  
1290 0.000000001030137  
1291 0.000000001005697  
1292 0.000000000981858  


==> adp_vector_new.txt <==
651 0.004018423505369
652 0.003930834379247
653 0.003844959202137
654 0.003760774093919
655 0.003678258003571
656 0.003597386188930
657 0.003518136636631
658 0.003440484053073
659 0.003364405767242
660 0.003289876155841
661 0.003216872178824
662 0.003145368089020
663 0.003075340650516
664 0.003006764240279
665 0.002939615572871
666 0.002873869223615
667 0.002809501990786
668 0.002746488767878
669 0.002684806509530
670 0.002624430484865
671 0.002565337973970
672 0.002507504694520
673 0.002450908228923
674 0.002395524826476
675 0.002341332455761
676 0.002288307904941
677 0.002236429625888
678 0.002185674984653
679 0.002136022906564
680 0.002087451347262
681 0.002039939743246
682 0.001993466685392
683 0.001948012108866
684 0.001903555221632
685 0.001860076530915
686 0.001817555878360
687 0.001775974303837
688 0.001735312328646
689 0.001695551562126
690 0.001656673153030
691 0.001618659295260
692 0.001581491759458
693 0.001545153287295
694 0.001509626316923
695 0.001474894142580
696 0.001440939802222
697 0.001407747186413
698 0.001375299934492
699 0.001343582496475
700 0.001312579123175
701 0.001282274804777
702 0.001252654371445
703 0.001223703334448
704 0.001195407122824
705 0.001167751805187
706 0.001140723355338
707 0.001114308322858
708 0.001088493246579
709 0.001063265194588
710 0.001038611237353
711 0.001014518950119
712 0.000990975906726
713 0.000967970174584
714 0.000945489811254
715 0.000923523350777
716 0.000902059330270
717 0.000881086730105
718 0.000860594561942
719 0.000840572261275
720 0.000821009304280
721 0.000801895541702
722 0.000783220881850
723 0.000764975578664
724 0.000747149964669
725 0.000729734720031
726 0.000712720582371
727 0.000696098599771
728 0.000679859897189
729 0.000663995885047
730 0.000648498066434
731 0.000633358239415
732 0.000618568277849
733 0.000604120297509
734 0.000590006515385
735 0.000576219391795
736 0.000562751472951
737 0.000549595557162
738 0.000536744517601
739 0.000524191436311
740 0.000511929504182
741 0.000499952117178
742 0.000488252747190
743 0.000476825078385
744 0.000465662877531
745 0.000454760093823
746 0.000444110773494
747 0.000433709121111
748 0.000423549448291
749 0.000413626223148
750 0.000403933996395
751 0.000394467469504
752 0.000385221446974
753 0.000376190876776
754 0.000367370784996
755 0.000358756342512
756 0.000350342778881
757 0.000342125476388
758 0.000334099903448
759 0.000326261640289
760 0.000318606353716
761 0.000311129825829
762 0.000303827919355
763 0.000296696602232
764 0.000289731913806
765 0.000282930002149
766 0.000276287101645
767 0.000269799519342
768 0.000263463663136
769 0.000257276008213
770 0.000251233116775
771 0.000245331624232
772 0.000239568255692
773 0.000233939797392
774 0.000228443105766
775 0.000223075117709
776 0.000217832852010
777 0.000212713378652
778 0.000207713846722
779 0.000202831465318
780 0.000198063504694
781 0.000193407292561
782 0.000188860230634
783 0.000184419771534
784 0.000180083435661
785 0.000175848788627
786 0.000171713463693
787 0.000167675141207
788 0.000163731562393
789 0.000159880514361
790 0.000156119841012
791 0.000152447415622
792 0.000148861184701
793 0.000145359138318
794 0.000141939303898
795 0.000138599760481
796 0.000135338634160
797 0.000132154085453
798 0.000129044333672
799 0.000126007614861
800 0.000123042227779
801 0.000120146494603
802 0.000117318796591
803 0.000114557537698
804 0.000111861168279
805 0.000109228155219
806 0.000106657028271
807 0.000104146327421
808 0.000101694641962
809 0.000099300587847
810 0.000096962817456
811 0.000094680008466
812 0.000092450875015
813 0.000090274152600
814 0.000088148614849
815 0.000086073058744
816 0.000084046316545
817 0.000082067238436
818 0.000080134711271
819 0.000078247639312
820 0.000076404963018
821 0.000074605627419
822 0.000072848628487
823 0.000071132968041
824 0.000069457675095
825 0.000067821798895
826 0.000066224417439
827 0.000064664621900
828 0.000063141535975
829 0.000061654289277
830 0.000060202048390
831 0.000058783985892
832 0.000057399300681
833 0.000056047210031
834 0.000054726947062
835 0.000053437758686
836 0.000052178920591
837 0.000050949714803
838 0.000049749448690
839 0.000048577436145
840 0.000047433016916
841 0.000046315540747
842 0.000045224377112
843 0.000044158901762
844 0.000043118514624
845 0.000042102629198
846 0.000041110665971
847 0.000040142058613
848 0.000039196260604
849 0.000038272732462
850 0.000037370954911
851 0.000036490415074
852 0.000035630614954
853 0.000034791064725
854 0.000033971288742
855 0.000033170821753
856 0.000032389207707
857 0.000031625999677
858 0.000030880770990
859 0.000030153091295
860 0.000029442555604
861 0.000028748755285
862 0.000028071297562
863 0.000027409795770
864 0.000026763877596
865 0.000026133175070
866 0.000025517329583
867 0.000024915989561
868 0.000024328815155
869 0.000023755473428
870 0.000023195638685
871 0.000022648992628
872 0.000022115228136
873 0.000021594041448
874 0.000021085135571
875 0.000020588222265
876 0.000020103015936
877 0.000019629239763
878 0.000019166627322
879 0.000018714912222
880 0.000018273839953
881 0.000017843159971
882 0.000017422629097
883 0.000017012006122
884 0.000016611061451
885 0.000016219561292
886 0.000015837287061
887 0.000015464019375
888 0.000015099548897
889 0.000014743665674
890 0.000014396170019
891 0.000014056862202
892 0.000013725550651
893 0.000013402044332
894 0.000013086163628
895 0.000012777726726
896 0.000012476560468
897 0.000012182490705
898 0.000011895352082
899 0.000011614979171
900 0.000011341214952
901 0.000011073901290
902 0.000010812889690
903 0.000010558029240
904 0.000010309176416
905 0.000010066188317
906 0.000009828925821
907 0.000009597253809
908 0.000009371042025
909 0.000009150159519
910 0.000008934483937
911 0.000008723890544
912 0.000008518260977
913 0.000008317476625
914 0.000008121424346
915 0.000007929991255
916 0.000007743071289
917 0.000007560555288
918 0.000007382341107
919 0.000007208326972
920 0.000007038415534
921 0.000006872508513
922 0.000006710513331
923 0.000006552335839
924 0.000006397885510
925 0.000006247074494
926 0.000006099818986
927 0.000005956033014
928 0.000005815636718
929 0.000005678548525
930 0.000005544692491
931 0.000005413990082
932 0.000005286369811
933 0.000005161757305
934 0.000005040082712
935 0.000004921274694
936 0.000004805267894
937 0.000004691995746
938 0.000004581393851
939 0.000004473399738
940 0.000004367951651
941 0.000004264990033
942 0.000004164455115
943 0.000004066289203
944 0.000003970438244
945 0.000003876846018
946 0.000003785460584
947 0.000003696228743
948 0.000003609101069
949 0.000003524026655
950 0.000003440958256
951 0.000003359846816
952 0.000003280648460
953 0.000003203315803
954 0.000003127806396
955 0.000003054076071
956 0.000002982083770
957 0.000002911787366
958 0.000002843148712
959 0.000002776126679
960 0.000002710684620
961 0.000002646785017
962 0.000002584392183
963 0.000002523469594
964 0.000002463983464
965 0.000002405898382
966 0.000002349183132
967 0.000002293803661
968 0.000002239730068
969 0.000002186930728
970 0.000002135376433
971 0.000002085037110
972 0.000002035885090
973 0.000001987891255
974 0.000001941029756
975 0.000001895272757
976 0.000001850594420
977 0.000001806969116
978 0.000001764372647
979 0.000001722780189
980 0.000001682168384
981 0.000001642513103
982 0.000001603792815
983 0.000001565984702
984 0.000001529067810
985 0.000001493021339
986 0.000001457825263
987 0.000001423458606
988 0.000001389902819
989 0.000001357137142
990 0.000001325144266
991 0.000001293905173
992 0.000001263402768
993 0.000001233619218
994 0.000001204537518
995 0.000001176140959
996 0.000001148414415
997 0.000001121340871
998 0.000001094906588
999 0.000001069095549
1000 0.000001043892844
1001 0.000001019284692
1002 0.000000995257005
1003 0.000000971795776
1004 0.000000948888144
1005 0.000000926520370
1006 0.000000904679549
1007 0.000000883352965
1008 0.000000862529575
1009 0.000000842197005
1010 0.000000822344382
1011 0.000000802959508
1012 0.000000784031406
1013 0.000000765548895
1014 0.000000747502452
1015 0.000000729880854
1016 0.000000712674814
1017 0.000000695874233
1018 0.000000679469541
1019 0.000000663451363
1020 0.000000647810785
1021 0.000000632538933
1022 0.000000617627092
1023 0.000000603066343
1024 0.000000588849158
1025 0.000000574966691
1026 0.000000561411586
1027 0.000000548175697
1028 0.000000535252033
1029 0.000000522632858
1030 0.000000510311565
1031 0.000000498280180
1032 0.000000486532561
1033 0.000000475061819
1034 0.000000463861976
1035 0.000000452925995
1036 0.000000442247830
1037 0.000000431820842
1038 0.000000421639844
1039 0.000000411698330
1040 0.000000401991614
1041 0.000000392513646
1042 0.000000383259352
1043 0.000000374222858
1044 0.000000365399891
1045 0.000000356784770
1046 0.000000348372854
1047 0.000000340158834
1048 0.000000332138679
1049 0.000000324307441
1050 0.000000316660989
1051 0.000000309194712
1052 0.000000301904821
1053 0.000000294786676
1054 0.000000287836351
1055 0.000000281050059
1056 0.000000274424011
1057 0.000000267954120
1058 0.000000261636904
1059 0.000000255468796
1060 0.000000249446459
1061 0.000000243565862
1062 0.000000237824176
1063 0.000000232217735
1064 0.000000226743689
1065 0.000000221398380
1066 0.000000216179283
1067 0.000000211082909
1068 0.000000206106645
1069 0.000000201247380
1070 0.000000196502657
1071 0.000000191869539
1072 0.000000187345478
1073 0.000000182927884
1074 0.000000178614525
1075 0.000000174402838
1076 0.000000170290517
1077 0.000000166275035
1078 0.000000162354441
1079 0.000000158525969
1080 0.000000154787915
1081 0.000000151137871
1082 0.000000147574082
1083 0.000000144094309
1084 0.000000140696635
1085 0.000000137379035
1086 0.000000134139741
1087 0.000000130976682
1088 0.000000127888395
1089 0.000000124872852
1090 0.000000121928501
1091 0.000000119053285
1092 0.000000116245975
1093 0.000000113504736
1094 0.000000110828297
1095 0.000000108215026
1096 0.000000105663618
1097 0.000000103172188
1098 0.000000100739744
1099 0.000000098364592
1100 0.000000096045470
1101 0.000000093780944
1102 0.000000091569986
1103 0.000000089411058
1104 0.000000087303229
1105 0.000000085245023
1106 0.000000083235568
1107 0.000000081273361
1108 0.000000079357529
1109 0.000000077486631
1110 0.000000075659875
1111 0.000000073876019
1112 0.000000072134249
1113 0.000000070433391
1114 0.000000068772594
1115 0.000000067150676
1116 0.000000065567018
1117 0.000000064020514
1118 0.000000062510468
1119 0.000000061035932
1120 0.000000059596188
1121 0.000000058190562
1122 0.000000056818219
1123 0.000000055478035
1124 0.000000054169554
1125 0.000000052891760
1126 0.000000051644213
1127 0.000000050426055
1128 0.000000049236767
1129 0.000000048075414
1130 0.000000046941520
1131 0.000000045834355
1132 0.000000044753347
1133 0.000000043697763
1134 0.000000042667176
1135 0.000000041660957
1136 0.000000040678496
1137 0.000000039719197
1138 0.000000038782642
1139 0.000000037868048
1140 0.000000036975092
1141 0.000000036103114
1142 0.000000035251757
1143 0.000000034420438
1144 0.000000033608812
1145 0.000000032816290
1146 0.000000032042436
1147 0.000000031286806
1148 0.000000030549064
1149 0.000000029828631
1150 0.000000029125270
1151 0.000000028438526
1152 0.000000027768002
1153 0.000000027113247
1154 0.000000026473959
1155 0.000000025849732
1156 0.000000025240270
1157 0.000000024645036
1158 0.000000024063868
1159 0.000000023496285
1160 0.000000022942152
1161 0.000000022401018
1162 0.000000021872589
1163 0.000000021356572
1164 0.000000020852791
1165 0.000000020360867
1166 0.000000019880609
1167 0.000000019411629
1168 0.000000018953744
1169 0.000000018506574
1170 0.000000018070015
1171 0.000000017643712
1172 0.000000017227483
1173 0.000000016821011
1174 0.000000016424193
1175 0.000000016036770
1176 0.000000015658539
1177 0.000000015289155
1178 0.000000014928538
1179 0.000000014576413
1180 0.000000014232615
1181 0.000000013896896
1182 0.000000013569167
1183 0.000000013249188
1184 0.000000012936811
1185 0.000000012631738
1186 0.000000012333868
1187 0.000000012043074
1188 0.000000011759178
1189 0.000000011481917
1190 0.000000011211237
1191 0.000000010946918
1192 0.000000010688884
1193 0.000000010436951
1194 0.000000010190990
1195 0.000000009950792
1196 0.000000009716273
1197 0.000000009487216
1198 0.000000009263601
1199 0.000000009045277
1200 0.000000008832132
1201 0.000000008623994
1202 0.000000008420776
1203 0.000000008222304
1204 0.000000008028492
1205 0.000000007839202
1206 0.000000007654430
1207 0.000000007473966
1208 0.000000007297770
1209 0.000000007125700
1210 0.000000006957669
1211 0.000000006793616
1212 0.000000006633474
1213 0.000000006477090
1214 0.000000006324397
1215 0.000000006175260
1216 0.000000006029661
1217 0.000000005887474
1218 0.000000005748630
1219 0.000000005613007
1220 0.000000005480588
1221 0.000000005351296
1222 0.000000005225062
1223 0.000000005101793
1224 0.000000004981463
1225 0.000000004863957
1226 0.000000004749261
1227 0.000000004637276
1228 0.000000004527973
1229 0.000000004421241
1230 0.000000004317057
1231 0.000000004215287
1232 0.000000004115938
1233 0.000000004018935
1234 0.000000003924231
1235 0.000000003831735
1236 0.000000003741429
1237 0.000000003653278
1238 0.000000003567225
1239 0.000000003483170
1240 0.000000003401129
1241 0.000000003320992
1242 0.000000003242777
1243 0.000000003166367
1244 0.000000003091756
1245 0.000000003018884
1246 0.000000002947723
1247 0.000000002878227
1248 0.000000002810392
1249 0.000000002744139
1250 0.000000002679467
1251 0.000000002616314
1252 0.000000002554644
1253 0.000000002494423
1254 0.000000002435627
1255 0.000000002378202
1256 0.000000002322147
1257 0.000000002267389
1258 0.000000002213935
1259 0.000000002161734
1260 0.000000002110778
1261 0.000000002060998
1262 0.000000002012411
1263 0.000000001964956
1264 0.000000001918617
1265 0.000000001873367
1266 0.000000001829200
1267 0.000000001786060
1268 0.000000001743952
1269 0.000000001702803
1270 0.000000001662638
1271 0.000000001623419
1272 0.000000001585119
1273 0.000000001547713
1274 0.000000001511180
1275 0.000000001475495
1276 0.000000001440645
1277 0.000000001406597
1278 0.000000001373366
1279 0.000000001340888
1280 0.000000001309201
1281 0.000000001278230
1282 0.000000001248001
1283 0.000000001218456
1284 0.000000001189620
1285 0.000000001161450
1286 0.000000001133940
1287 0.000000001107045
1288 0.000000001080810
1289 0.000000001055170
1290 0.000000001030137
1291 0.000000001005697
1292 0.000000000981858


==> convergence_rate_latex_file_1.txt <==
 1  0.936347025621936  
 2  0.975663405338385  
 3  0.987701235121511  
 4  0.995106945008869  
 5  1.002335752586942  
 6  1.013181851028457  
 7  1.027416801194393  
 8  1.048764743698285  
 9  1.016417413984503  
 10  1.032573337399618  
 11  1.055771757098290  
 12  0.985765896230863  
 13  1.000922205390258  
 14  1.006486918874477  
 15  1.007393328528456  
 16  1.006703202661690  
 17  1.005574639319358  
 18  1.004542467673990  
 19  1.003676390143887  
 20  1.002981256259970  
 21  1.002427551953255  
 22  1.001989349212833  
 23  1.001643895522998  
 24  1.001372594070617  
 25  1.001159881926432  
 26  1.000992922156987  
 27  1.000861306202217  
 28  1.000756792226713  
 29  1.000672986822802  
 30  1.000605010942937  
 31  1.000549182122923  
 32  1.000502738085411  
 33  1.000463610428293  
 34  1.000430247241757  
 35  1.000401478197045  
 36  1.000376414041968  
 37  1.000354372734300  
 38  1.000334825587478  
 39  1.000317358148973  
 40  1.000301641781707  
 41  1.000287412958469  
 42  1.000274458092755  
 43  1.000262602341170  
 44  1.000251701261189  
 45  1.000241634531337  
 46  1.000232301170913  
 47  1.000223615859331  
 48  1.000215506069493  
 49  1.000207909810428  
 50  1.000200773830958  
 51  1.000194052176336  
 52  1.000187705018208  
 53  1.000181697698502  
 54  1.000175999942595  
 55  1.000170585207635  
 56  1.000165430139781  
 57  1.000160514119891  
 58  1.000155818881564  
 59  1.000151328188711  
 60  1.000147027562439  
 61  1.000142904048919  
 62  1.000138946021515  
 63  1.000135143011650  
 64  1.000131485563861  
 65  1.000127965111276  
 66  1.000124573868399  
 67  1.000121304738579  
 68  1.000118151233977  
 69  1.000115107406229  
 70  1.000112167786202  
 71  1.000109327331583  
 72  1.000106581381182  
 73  1.000103925614987  
 74  1.000101356019228  
 75  1.000098868855684  
 76  1.000096460634751  
 77  1.000094128091691  
 78  1.000091868165685  
 79  1.000089677981301  
 80  1.000087554832081  
 81  1.000085496165955  
 82  1.000083499572266  
 83  1.000081562770209  
 84  1.000079683598476  
 85  1.000077860006006  
 86  1.000076090043661  
 87  1.000074371856769  
 88  1.000072703678355  
 89  1.000071083823078  
 90  1.000069510681694  
 91  1.000067982716070  
 92  1.000066498454620  
 93  1.000065056488164  
 94  1.000063655466137  
 95  1.000062294093117  
 96  1.000060971125653  
 97  1.000059685369334  
 98  1.000058435676094  
 99  1.000057220941733  
 100  1.000056040103612  
 101  1.000054892138525  
 102  1.000053776060723  
 103  1.000052690920071  
 104  1.000051635800341  
 105  1.000050609817608  
 106  1.000049612118758  
 107  1.000048641880085  
 108  1.000047698305986  
 109  1.000046780627727  
 110  1.000045888102270  
 111  1.000045020011206  
 112  1.000044175659704  
 113  1.000043354375552  
 114  1.000042555508232  
 115  1.000041778428058  
 116  1.000041022525337  
 117  1.000040287209608  
 118  1.000039571908881  
 119  1.000038876068950  
 120  1.000038199152706  
 121  1.000037540639508  
 122  1.000036900024572  
 123  1.000036276818397  
 124  1.000035670546202  
 125  1.000035080747399  
 126  1.000034506975102  
 127  1.000033948795624  
 128  1.000033405788028  
 129  1.000032877543682  
 130  1.000032363665834  
 131  1.000031863769208  
 132  1.000031377479612  
 133  1.000030904433570  
 134  1.000030444277956  
 135  1.000029996669657  
 136  1.000029561275241  
 137  1.000029137770632  
 138  1.000028725840818  
 139  1.000028325179545  
 140  1.000027935489040  
 141  1.000027556479743  
 142  1.000027187870034  
 143  1.000026829385993  
 144  1.000026480761150  
 145  1.000026141736253  
 146  1.000025812059041  
 147  1.000025491484030  
 148  1.000025179772300  
 149  1.000024876691293  
 150  1.000024582014620  
 151  1.000024295521867  
 152  1.000024016998422  
 153  1.000023746235291  
 154  1.000023483028930  
 155  1.000023227181086  
 156  1.000022978498632  
 157  1.000022736793417  
 158  1.000022501882118  
 159  1.000022273586100  
 160  1.000022051731266  
 161  1.000021836147937  
 162  1.000021626670712  
 163  1.000021423138352  
 164  1.000021225393650  
 165  1.000021033283316  
 166  1.000020846657866  
 167  1.000020665371509  
 168  1.000020489282040  
 169  1.000020318250739  
 170  1.000020152142272  
 171  1.000019990824582  
 172  1.000019834168813  
 173  1.000019682049207  
 174  1.000019534343018  
 175  1.000019390930425  
 176  1.000019251694453  
 177  1.000019116520885  
 178  1.000018985298194  
 179  1.000018857917455  
 180  1.000018734272282  
 181  1.000018614258748  
 182  1.000018497775321  
 183  1.000018384722796  
 184  1.000018275004222  
 185  1.000018168524851  
 186  1.000018065192066  
 187  1.000017964915324  
 188  1.000017867606100  
 189  1.000017773177825  
 190  1.000017681545838  
 191  1.000017592627324  
 192  1.000017506341272  
 193  1.000017422608408  
 194  1.000017341351169  
 195  1.000017262493636  
 196  1.000017185961490  
 197  1.000017111681978  
 198  1.000017039583856  
 199  1.000016969597353  
 200  1.000016901654126  
 201  1.000016835687223  
 202  1.000016771631038  
 203  1.000016709421279  
 204  1.000016648994926  
 205  1.000016590290189  
 206  1.000016533246491  
 207  1.000016477804410  
 208  1.000016423905664  
 209  1.000016371493060  
 210  1.000016320510486  
 211  1.000016270902855  
 212  1.000016222616092  
 213  1.000016175597089  
 214  1.000016129793699  
 215  1.000016085154678  
 216  1.000016041629683  
 217  1.000015999169231  
 218  1.000015957724679  
 219  1.000015917248193  
 220  1.000015877692729  
 221  1.000015839012003  
 222  1.000015801160477  
 223  1.000015764093318  
 224  1.000015727766397  
 225  1.000015692136248  
 226  1.000015657160063  
 227  1.000015622795650  
 228  1.000015589001440  
 229  1.000015555736442  
 230  1.000015522960234  
 231  1.000015490632947  
 232  1.000015458715239  
 233  1.000015427168280  
 234  1.000015395953737  
 235  1.000015365033752  
 236  1.000015334370921  
 237  1.000015303928296  
 238  1.000015273669340  
 239  1.000015243557937  
 240  1.000015213558361  
 241  1.000015183635267  
 242  1.000015153753674  
 243  1.000015123878951  
 244  1.000015093976803  
 245  1.000015064013254  
 246  1.000015033954640  
 247  1.000015003767584  
 248  1.000014973419002  
 249  1.000014942876064  
 250  1.000014912106207  
 251  1.000014881077104  
 252  1.000014849756665  
 253  1.000014818113014  
 254  1.000014786114483  
 255  1.000014753729605  
 256  1.000014720927092  
 257  1.000014687675838  
 258  1.000014653944891  
 259  1.000014619703457  
 260  1.000014584920884  
 261  1.000014549566654  
 262  1.000014513610368  
 263  1.000014477021741  
 264  1.000014439770593  
 265  1.000014401826836  
 266  1.000014363160468  
 267  1.000014323741560  
 268  1.000014283540254  
 269  1.000014242526743  
 270  1.000014200671282  
 271  1.000014157944151  
 272  1.000014114315677  
 273  1.000014069756203  
 274  1.000014024236094  
 275  1.000013977725720  
 276  1.000013930195455  
 277  1.000013881615667  
 278  1.000013831956709  
 279  1.000013781188914  
 280  1.000013729282588  
 281  1.000013676208001  
 282  1.000013621935377  
 283  1.000013566434901  
 284  1.000013509676695  
 285  1.000013451630819  
 286  1.000013392267271  
 287  1.000013331555965  
 288  1.000013269466742  
 289  1.000013205969352  
 290  1.000013141033455  
 291  1.000013074628604  
 292  1.000013006724257  
 293  1.000012937289755  
 294  1.000012866294325  
 295  1.000012793707070  
 296  1.000012719496967  
 297  1.000012643632861  
 298  1.000012566083457  
 299  1.000012486817317  
 300  1.000012405802854  
 301  1.000012323008330  
 302  1.000012238401846  
 303  1.000012151951338  
 304  1.000012063624578  
 305  1.000011973389159  
 306  1.000011881212506  
 307  1.000011787061847  
 308  1.000011690904241  
 309  1.000011592706537  
 310  1.000011492435405  
 311  1.000011390057304  
 312  1.000011285538494  
 313  1.000011178845024  
 314  1.000011069942734  
 315  1.000010958797241  
 316  1.000010845373950  
 317  1.000010729638037  
 318  1.000010611554447  
 319  1.000010491087904  
 320  1.000010368202881  
 321  1.000010242863626  
 322  1.000010115034137  
 323  1.000009984678167  
 324  1.000009851759221  
 325  1.000009716240549  
 326  1.000009578085147  
 327  1.000009437255750  
 328  1.000009293714833  
 329  1.000009147424604  
 330  1.000008998347000  
 331  1.000008846443692  
 332  1.000008691676073  
 333  1.000008534005255  
 334  1.000008373392085  
 335  1.000008209797107  
 336  1.000008043180598  
 337  1.000007873502536  
 338  1.000007700722612  
 339  1.000007524800227  
 340  1.000007345694486  
 341  1.000007163364197  
 342  1.000006977767867  
 343  1.000006788863704  
 344  1.000006596609612  
 345  1.000006400963191  
 346  1.000006201881731  
 347  1.000005999322215  
 348  1.000005793241316  
 349  1.000005583595395  
 350  1.000005370340496  
 351  1.000005153432352  
 352  1.000004932826376  
 353  1.000004708477662  
 354  1.000004480340991  
 355  1.000004248370814  
 356  1.000004012521271  
 357  1.000003772746169  
 358  1.000003528998999  
 359  1.000003281232923  
 360  1.000003029400784  
 361  1.000002773455086  
 362  1.000002513348025  
 363  1.000002249031455  
 364  1.000001980456908  
 365  1.000001707575592  
 366  1.000001430338380  
 367  1.000001148695822  
 368  1.000000862598139  
 369  1.000000571995222  
 370  1.000000276836637  
 371  0.999999977071621  
 372  0.999999672649085  
 373  0.999999363517610  
 374  0.999999049625454  
 375  0.999998730920549  
 376  0.999998407350501  
 377  0.999998078862595  
 378  0.999997745403786  
 379  0.999997406920718  
 380  0.999997063359702  
 381  0.999996714666744  
 382  0.999996360787514  
 383  0.999996001667383  
 384  0.999995637251398  
 385  0.999995267484291  
 386  0.999994892310493  
 387  0.999994511674115  
 388  0.999994125518963  
 389  0.999993733788543  
 390  0.999993336426055  
 391  0.999992933374399  
 392  0.999992524576178  
 393  0.999992109973698  
 394  0.999991689508979  
 395  0.999991263123741  
 396  0.999990830759430  
 397  0.999990392357202  
 398  0.999989947857932  
 399  0.999989497202227  
 400  0.999989040330412  
 401  0.999988577182551  
 402  0.999988107698436  
 403  0.999987631817603  
 404  0.999987149479329  
 405  0.999986660622642  
 406  0.999986165186312  
 407  0.999985663108875  
 408  0.999985154328626  
 409  0.999984638783619  
 410  0.999984116411688  
 411  0.999983587150431  
 412  0.999983050937238  
 413  0.999982507709279  
 414  0.999981957403514  
 415  0.999981399956701  
 416  0.999980835305404  
 417  0.999980263385991  
 418  0.999979684134643  
 419  0.999979097487368  
 420  0.999978503379992  
 421  0.999977901748182  
 422  0.999977292527438  
 423  0.999976675653108  
 424  0.999976051060394  
 425  0.999975418684356  
 426  0.999974778459923  
 427  0.999974130321890  
 428  0.999973474204943  
 429  0.999972810043648  
 430  0.999972137772474  
 431  0.999971457325785  
 432  0.999970768637864  
 433  0.999970071642904  
 434  0.999969366275033  
 435  0.999968652468308  
 436  0.999967930156732  
 437  0.999967199274258  
 438  0.999966459754799  
 439  0.999965711532235  
 440  0.999964954540421  
 441  0.999964188713203  
 442  0.999963413984414  
 443  0.999962630287896  
 444  0.999961837557494  
 445  0.999961035727087  
 446  0.999960224730570  
 447  0.999959404501884  
 448  0.999958574975019  
 449  0.999957736084024  
 450  0.999956887763004  
 451  0.999956029946153  
 452  0.999955162567745  
 453  0.999954285562150  
 454  0.999953398863845  
 455  0.999952502407417  
 456  0.999951596127582  
 457  0.999950679959185  
 458  0.999949753837219  
 459  0.999948817696828  
 460  0.999947871473322  
 461  0.999946915102178  
 462  0.999945948519062  
 463  0.999944971659828  
 464  0.999943984460532  
 465  0.999942986857446  
 466  0.999941978787057  
 467  0.999940960186088  
 468  0.999939930991503  
 469  0.999938891140512  
 470  0.999937840570590  
 471  0.999936779219475  
 472  0.999935707025190  
 473  0.999934623926042  
 474  0.999933529860637  
 475  0.999932424767887  
 476  0.999931308587017  
 477  0.999930181257581  
 478  0.999929042719462  
 479  0.999927892912888  
 480  0.999926731778436  
 481  0.999925559257039  
 482  0.999924375290004  
 483  0.999923179819007  
 484  0.999921972786110  
 485  0.999920754133766  
 486  0.999919523804826  
 487  0.999918281742547  
 488  0.999917027890600  
 489  0.999915762193075  
 490  0.999914484594489  
 491  0.999913195039795  
 492  0.999911893474385  
 493  0.999910579844091  
 494  0.999909254095206  
 495  0.999907916174475  
 496  0.999906566029103  
 497  0.999905203606769  
 498  0.999903828855616  
 499  0.999902441724273  
 500  0.999901042161840  
 501  0.999899630117907  
 502  0.999898205542545  
 503  0.999896768386325  
 504  0.999895318600305  
 505  0.999893856136035  
 506  0.999892380945573  
 507  0.999890892981464  
 508  0.999889392196758  
 509  0.999887878545010  
 510  0.999886351980268  
 511  0.999884812457088  
 512  0.999883259930520  
 513  0.999881694356120  
 514  0.999880115689936  
 515  0.999878523888519  
 516  0.999876918908905  
 517  0.999875300708631  
 518  0.999873669245712  
 519  0.999872024478655  
 520  0.999870366366446  
 521  0.999868694868541  
 522  0.999867009944871  
 523  0.999865311555826  
 524  0.999863599662261  
 525  0.999861874225477  
 526  0.999860135207217  
 527  0.999858382569665  
 528  0.999856616275431  
 529  0.999854836287542  
 530  0.999853042569430  
 531  0.999851235084936  
 532  0.999849413798279  
 533  0.999847578674060  
 534  0.999845729677246  
 535  0.999843866773151  
 536  0.999841989927436  
 537  0.999840099106081  
 538  0.999838194275386  
 539  0.999836275401940  
 540  0.999834342452620  
 541  0.999832395394566  
 542  0.999830434195170  
 543  0.999828458822054  
 544  0.999826469243057  
 545  0.999824465426213  
 546  0.999822447339733  
 547  0.999820414951990  
 548  0.999818368231489  
 549  0.999816307146859  
 550  0.999814231666824  
 551  0.999812141760173  
 552  0.999810037395761  
 553  0.999807918542465  
 554  0.999805785169164  
 555  0.999803637244727  
 556  0.999801474737969  
 557  0.999799297617644  
 558  0.999797105852409  
 559  0.999794899410799  
 560  0.999792678261199  
 561  0.999790442371822  
 562  0.999788191710675  
 563  0.999785926245533  
 564  0.999783645943907  
 565  0.999781350773021  
 566  0.999779040699773  
 567  0.999776715690710  
 568  0.999774375711997  
 569  0.999772020729381  
 570  0.999769650708163  
 571  0.999767265613163  
 572  0.999764865408688  
 573  0.999762450058498  
 574  0.999760019525768  
 575  0.999757573773063  
 576  0.999755112762294  
 577  0.999752636454686  
 578  0.999750144810741  
 579  0.999747637790205  
 580  0.999745115352027  
 581  0.999742577454325  
 582  0.999740024054345  
 583  0.999737455108433  
 584  0.999734870571978  
 585  0.999732270399398  
 586  0.999729654544079  
 587  0.999727022958349  
 588  0.999724375593435  
 589  0.999721712399421  
 590  0.999719033325213  
 591  0.999716338318494  
 592  0.999713627325685  
 593  0.999710900291903  
 594  0.999708157160925  
 595  0.999705397875138  
 596  0.999702622375505  
 597  0.999699830601520  
 598  0.999697022491166  
 599  0.999694197980873  
 600  0.999691357005476  
 601  0.999688499498173  
 602  0.999685625390479  
 603  0.999682734612185  
 604  0.999679827091321  
 605  0.999676902754101  
 606  0.999673961524886  
 607  0.999671003326144  
 608  0.999668028078403  
 609  0.999665035700198  
 610  0.999662026108049  
 611  0.999658999216393  
 612  0.999655954937556  
 613  0.999652893181704  
 614  0.999649813856800  
 615  0.999646716868549  
 616  0.999643602120375  
 617  0.999640469513359  
 618  0.999637318946199  
 619  0.999634150315165  
 620  0.999630963514064  
 621  0.999627758434175  
 622  0.999624534964224  
 623  0.999621292990328  
 624  0.999618032395957  
 625  0.999614753061880  
 626  0.999611454866130  
 627  0.999608137683952  
 628  0.999604801387762  
 629  0.999601445847098  
 630  0.999598070928576  
 631  0.999594676495851  
 632  0.999591262409559  
 633  0.999587828527284  
 634  0.999584374703503  
 635  0.999580900789549  
 636  0.999577406633556  
 637  0.999573892080419  
 638  0.999570356971752  
 639  0.999566801145829  
 640  0.999563224437552  
 641  0.999559626678397  
 642  0.999556007696364  
 643  0.999552367315947  
 644  0.999548705358063  
 645  0.999545021640026  
 646  0.999541315975489  
 647  0.999537588174400  
 648  0.999533838042954  
 649  0.999530065383544  
 650  0.999526269994716  
 651  0.999522451671118  
 652  0.999518610203453  
 653  0.999514745378430  
 654  0.999510856978714  
 655  0.999506944782876  
 656  0.999503008565347  
 657  0.999499048096365  
 658  0.999495063141920  
 659  0.999491053463714  
 660  0.999487018819101  
 661  0.999482958961037  
 662  0.999478873638028  
 663  0.999474762594081  
 664  0.999470625568643  
 665  0.999466462296553  
 666  0.999462272507988  
 667  0.999458055928405  
 668  0.999453812278484  
 669  0.999449541274079  
 670  0.999445242626154  
 671  0.999440916040725  
 672  0.999436561218810  
 673  0.999432177856360  
 674  0.999427765644207  
 675  0.999423324267993  
 676  0.999418853408125  
 677  0.999414352739696  
 678  0.999409821932426  
 679  0.999405260650609  
 680  0.999400668553029  
 681  0.999396045292911  
 682  0.999391390517840  
 683  0.999386703869702  
 684  0.999381984984609  
 685  0.999377233492833  
 686  0.999372449018725  
 687  0.999367631180655  
 688  0.999362779590929  
 689  0.999357893855706  
 690  0.999352973574943  
 691  0.999348018342291  
 692  0.999343027745035  
 693  0.999338001363997  
 694  0.999332938773469  
 695  0.999327839541107  
 696  0.999322703227874  
 697  0.999317529387918  
 698  0.999312317568513  
 699  0.999307067309944  
 700  0.999301778145436  
 701  0.999296449601032  
 702  0.999291081195526  
 703  0.999285672440340  
 704  0.999280222839434  
 705  0.999274731889202  
 706  0.999269199078364  
 707  0.999263623887867  
 708  0.999258005790761  
 709  0.999252344252102  
 710  0.999246638728825  
 711  0.999240888669639  
 712  0.999235093514904  
 713  0.999229252696502  
 714  0.999223365637726  
 715  0.999217431753144  
 716  0.999211450448467  
 717  0.999205421120434  
 718  0.999199343156655  
 719  0.999193215935488  
 720  0.999187038825891  
 721  0.999180811187286  
 722  0.999174532369401  
 723  0.999168201712130  
 724  0.999161818545372  
 725  0.999155382188886  
 726  0.999148891952113  
 727  0.999142347134033  
 728  0.999135747022977  
 729  0.999129090896481  
 730  0.999122378021088  
 731  0.999115607652185  
 732  0.999108779033818  
 733  0.999101891398506  
 734  0.999094943967047  
 735  0.999087935948333  
 736  0.999080866539148  
 737  0.999073734923959  
 738  0.999066540274729  
 739  0.999059281750685  
 740  0.999051958498111  
 741  0.999044569650137  
 742  0.999037114326501  
 743  0.999029591633325  
 744  0.999022000662891  
 745  0.999014340493380  
 746  0.999006610188653  
 747  0.998998808797985  
 748  0.998990935355815  
 749  0.998982988881492  
 750  0.998974968379004  
 751  0.998966872836711  
 752  0.998958701227067  
 753  0.998950452506339  
 754  0.998942125614321  
 755  0.998933719474044  
 756  0.998925232991465  
 757  0.998916665055176  
 758  0.998908014536090  
 759  0.998899280287109  
 760  0.998890461142828  
 761  0.998881555919175  
 762  0.998872563413092  
 763  0.998863482402194  
 764  0.998854311644404  
 765  0.998845049877616  
 766  0.998835695819310  
 767  0.998826248166202  
 768  0.998816705593858  
 769  0.998807066756303  
 770  0.998797330285643  
 771  0.998787494791660  
 772  0.998777558861401  
 773  0.998767521058777  
 774  0.998757379924134  
 775  0.998747133973832  
 776  0.998736781699800  
 777  0.998726321569104  
 778  0.998715752023496  
 779  0.998705071478952  
 780  0.998694278325212  
 781  0.998683370925306  
 782  0.998672347615079  
 783  0.998661206702702  
 784  0.998649946468176  
 785  0.998638565162840  
 786  0.998627061008852  
 787  0.998615432198690  
 788  0.998603676894616  
 789  0.998591793228157  
 790  0.998579779299573  
 791  0.998567633177308  
 792  0.998555352897453  
 793  0.998542936463197  
 794  0.998530381844254  
 795  0.998517686976320  
 796  0.998504849760501  
 797  0.998491868062735  
 798  0.998478739713229  
 799  0.998465462505878  
 800  0.998452034197674  
 801  0.998438452508155  
 802  0.998424715118783  
 803  0.998410819672388  
 804  0.998396763772582  
 805  0.998382544983160  
 806  0.998368160827542  
 807  0.998353608788182  
 808  0.998338886306004  
 809  0.998323990779827  
 810  0.998308919565812  
 811  0.998293669976911  
 812  0.998278239282319  
 813  0.998262624706945  
 814  0.998246823430908  
 815  0.998230832589011  
 816  0.998214649270279  
 817  0.998198270517482  
 818  0.998181693326697  
 819  0.998164914646885  
 820  0.998147931379506  
 821  0.998130740378152  
 822  0.998113338448224  
 823  0.998095722346638  
 824  0.998077888781574  
 825  0.998059834412277  
 826  0.998041555848891  
 827  0.998023049652359  
 828  0.998004312334370  
 829  0.997985340357392  
 830  0.997966130134730  
 831  0.997946678030706  
 832  0.997926980360884  
 833  0.997907033392404  
 834  0.997886833344385  
 835  0.997866376388463  
 836  0.997845658649399  
 837  0.997824676205835  
 838  0.997803425091162  
 839  0.997781901294519  
 840  0.997760100761947  
 841  0.997738019397694  
 842  0.997715653065683  
 843  0.997692997591167  
 844  0.997670048762562  
 845  0.997646802333494  
 846  0.997623254025063  
 847  0.997599399528320  
 848  0.997575234507030  
 849  0.997550754600654  
 850  0.997525955427633  
 851  0.997500832588977  
 852  0.997475381672142  
 853  0.997449598255270  
 854  0.997423477911774  
 855  0.997397016215270  
 856  0.997370208744967  
 857  0.997343051091418  
 858  0.997315538862743  
 859  0.997287667691301  
 860  0.997259433240885  
 861  0.997230831214393  
 862  0.997201857362073  
 863  0.997172507490316  
 864  0.997142777471066  
 865  0.997112663251836  
 866  0.997082160866373  
 867  0.997051266446032  
 868  0.997019976231814  
 869  0.996988286587173  
 870  0.996956194011557  
 871  0.996923695154763  
 872  0.996890786832068  
 873  0.996857466040235  
 874  0.996823729974343  
 875  0.996789576045511  
 876  0.996755001899506  
 877  0.996720005436267  
 878  0.996684584830349  
 879  0.996648738552264  
 880  0.996612465390795  
 881  0.996575764476192  
 882  0.996538635304280  
 883  0.996501077761503  
 884  0.996463092150779  
 885  0.996424679218233  
 886  0.996385840180698  
 887  0.996346576753966  
 888  0.996306891181707  
 889  0.996266786264977  
 890  0.996226265392224  
 891  0.996185332569718  
 892  0.996143992452200  
 893  0.996102250373729  
 894  0.996060112378445  
 895  0.996017585251200  
 896  0.995974676547731  
 897  0.995931394624290  
 898  0.995887748666405  
 899  0.995843748716567  
 900  0.995799405700542  
 901  0.995754731452052  
 902  0.995709738735463  
 903  0.995664441266203  
 904  0.995618853728520  
 905  0.995572991790242  
 906  0.995526872114172  
 907  0.995480512365718  
 908  0.995433931216366  
 909  0.995387148342645  
 910  0.995340184420152  
 911  0.995293061112288  
 912  0.995245801053334  
 913  0.995198427825518  
 914  0.995150965929786  
 915  0.995103440749952  
 916  0.995055878510037  
 917  0.995008306224589  
 918  0.994960751641847  
 919  0.994913243179741  
 920  0.994865809854645  
 921  0.994818481203108  
 922  0.994771287196625  
 923  0.994724258149804  
 924  0.994677424622276  
 925  0.994630817314815  
 926  0.994584466960276  
 927  0.994538404209981  
 928  0.994492659516372  
 929  0.994447263012786  
 930  0.994402244391297  
 931  0.994357632779659  
 932  0.994313456618472  
 933  0.994269743539674  
 934  0.994226520247586  
 935  0.994183812403674  
 936  0.994141644516253  
 937  0.994100039836276  
 938  0.994059020260387  
 939  0.994018606242232  
 940  0.993978816713119  
 941  0.993939669012760  
 942  0.993901178831023  
 943  0.993863360161155  
 944  0.993826225265045  
 945  0.993789784650822  
 946  0.993754047062883  
 947  0.993719019484382  
 948  0.993684707151938  
 949  0.993651113582230  
 950  0.993618240609942  
 951  0.993586088436382  
 952  0.993554655688026  
 953  0.993523939483996  
 954  0.993493935511555  
 955  0.993464638108462  
 956  0.993436040351111  
 957  0.993408134147243  
 958  0.993380910332111  
 959  0.993354358766872  
 960  0.993328468438169  
 961  0.993303227557717  
 962  0.993278623660988  
 963  0.993254643703975  
 964  0.993231274157275  
 965  0.993208501096648  
 966  0.993186310289530  
 967  0.993164687276853  
 968  0.993143617449829  
 969  0.993123086121311  
 970  0.993103078591561  
 971  0.993083580208256  
 972  0.993064576420699  
 973  0.993046052828308  
 974  0.993027995223426  
 975  0.993010389628695  
 976  0.992993222329148  
 977  0.992976479899331  
 978  0.992960149225753  
 979  0.992944217524907  
 980  0.992928672357351  
 981  0.992913501638011  
 982  0.992898693643209  
 983  0.992884237014699  
 984  0.992870120760995  
 985  0.992856334256451  
 986  0.992842867238249  
 987  0.992829709801712  
 988  0.992816852394123  
 989  0.992804285807366  
 990  0.992792001169566  
 991  0.992779989935972  
 992  0.992768243879247  
 993  0.992756755079329  
 994  0.992745515913041  
 995  0.992734519043499  
 996  0.992723757409513  
 997  0.992713224215036  
 998  0.992702912918673  
 999  0.992692817223466  
 1000  0.992682931066827  
 1001  0.992673248610779  
 1002  0.992663764232510  
 1003  0.992654472515215  
 1004  0.992645368239309  
 1005  0.992636446373966  
 1006  0.992627702069000  
 1007  0.992619130647127  
 1008  0.992610727596528  
 1009  0.992602488563782  
 1010  0.992594409347098  
 1011  0.992586485889901  
 1012  0.992578714274674  
 1013  0.992571090717141  
 1014  0.992563611560691  
 1015  0.992556273271101  
 1016  0.992549072431464  
 1017  0.992542005737420  
 1018  0.992535069992564  
 1019  0.992528262104087  
 1020  0.992521579078611  
 1021  0.992515018018244  
 1022  0.992508576116778  
 1023  0.992502250656082  
 1024  0.992496039002661  
 1025  0.992489938604336  
 1026  0.992483946987120  
 1027  0.992478061752182  
 1028  0.992472280572973  
 1029  0.992466601192460  
 1030  0.992461021420490  
 1031  0.992455539131246  
 1032  0.992450152260833  
 1033  0.992444858804951  
 1034  0.992439656816661  
 1035  0.992434544404250  
 1036  0.992429519729191  
 1037  0.992424581004174  
 1038  0.992419726491213  
 1039  0.992414954499854  
 1040  0.992410263385445  
 1041  0.992405651547447  
 1042  0.992401117427872  
 1043  0.992396659509740  
 1044  0.992392276315597  
 1045  0.992387966406142  
 1046  0.992383728378843  
 1047  0.992379560866672  
 1048  0.992375462536839  
 1049  0.992371432089612  
 1050  0.992367468257190  
 1051  0.992363569802581  
 1052  0.992359735518571  
 1053  0.992355964226705  
 1054  0.992352254776344  
 1055  0.992348606043703  
 1056  0.992345016931017  
 1057  0.992341486365620  
 1058  0.992338013299199  
 1059  0.992334596706962  
 1060  0.992331235586915  
 1061  0.992327928959132  
 1062  0.992324675865067  
 1063  0.992321475366892  
 1064  0.992318326546855  
 1065  0.992315228506696  
 1066  0.992312180367027  
 1067  0.992309181266808  
 1068  0.992306230362766  
 1069  0.992303326828926  
 1070  0.992300469856080  
 1071  0.992297658651328  
 1072  0.992294892437607  
 1073  0.992292170453275  
 1074  0.992289491951651  
 1075  0.992286856200659  
 1076  0.992284262482375  
 1077  0.992281710092723  
 1078  0.992279198341053  
 1079  0.992276726549822  
 1080  0.992274294054260  
 1081  0.992271900202039  
 1082  0.992269544352966  
 1083  0.992267225878675  
 1084  0.992264944162362  
 1085  0.992262698598481  
 1086  0.992260488592490  
 1087  0.992258313560588  
 1088  0.992256172929455  
 1089  0.992254066136038  
 1090  0.992251992627280  
 1091  0.992249951859927  
 1092  0.992247943300292  
 1093  0.992245966424047  
 1094  0.992244020716014  
 1095  0.992242105669981  
 1096  0.992240220788498  
 1097  0.992238365582695  
 1098  0.992236539572095  
 1099  0.992234742284459  
 1100  0.992232973255586  
 1101  0.992231232029180  
 1102  0.992229518156668  
 1103  0.992227831197046  
 1104  0.992226170716749  
 1105  0.992224536289476  
 1106  0.992222927496074  
 1107  0.992221343924366  
 1108  0.992219785169051  
 1109  0.992218250831559  
 1110  0.992216740519913  
 1111  0.992215253848609  
 1112  0.992213790438508  
 1113  0.992212349916706  
 1114  0.992210931916413  
 1115  0.992209536076843  
 1116  0.992208162043120  
 1117  0.992206809466153  
 1118  0.992205478002534  
 1119  0.992204167314432  
 1120  0.992202877069513  
 1121  0.992201606940815  
 1122  0.992200356606677  
 1123  0.992199125750615  
 1124  0.992197914061264  
 1125  0.992196721232278  
 1126  0.992195546962219  
 1127  0.992194390954508  
 1128  0.992193252917313  
 1129  0.992192132563487  
 1130  0.992191029610468  
 1131  0.992189943780224  
 1132  0.992188874799153  
 1133  0.992187822398007  
 1134  0.992186786311849  
 1135  0.992185766279951  
 1136  0.992184762045727  
 1137  0.992183773356674  
 1138  0.992182799964287  
 1139  0.992181841624024  
 1140  0.992180898095179  
 1141  0.992179969140899  
 1142  0.992179054528058  
 1143  0.992178154027221  
 1144  0.992177267412569  
 1145  0.992176394461856  
 1146  0.992175534956334  
 1147  0.992174688680713  
 1148  0.992173855423091  
 1149  0.992173034974899  
 1150  0.992172227130852  
 1151  0.992171431688887  
 1152  0.992170648450127  
 1153  0.992169877218815  
 1154  0.992169117802253  
 1155  0.992168370010791  
 1156  0.992167633657722  
 1157  0.992166908559291  
 1158  0.992166194534612  
 1159  0.992165491405622  
 1160  0.992164798997049  
 1161  0.992164117136379  
 1162  0.992163445653759  
 1163  0.992162784382024  
 1164  0.992162133156595  
 1165  0.992161491815478  
 1166  0.992160860199185  
 1167  0.992160238150740  
 1168  0.992159625515605  
 1169  0.992159022141640  
 1170  0.992158427879083  
 1171  0.992157842580492  
 1172  0.992157266100731  
 1173  0.992156698296921  
 1174  0.992156139028387  
 1175  0.992155588156668  
 1176  0.992155045545412  
 1177  0.992154511060428  
 1178  0.992153984569579  
 1179  0.992153465942786  
 1180  0.992152955051973  
 1181  0.992152451771062  
 1182  0.992151955975938  
 1183  0.992151467544395  
 1184  0.992150986356084  
 1185  0.992150512292575  
 1186  0.992150045237236  
 1187  0.992149585075241  
 1188  0.992149131693550  
 1189  0.992148684980834  
 1190  0.992148244827520  
 1191  0.992147811125703  
 1192  0.992147383769147  
 1193  0.992146962653243  
 1194  0.992146547675007  
 1195  0.992146138733017  
 1196  0.992145735727457  
 1197  0.992145338559980  
 1198  0.992144947133798  
 1199  0.992144561353584  
 1200  0.992144181125491  
 1201  0.992143806357102  
 1202  0.992143436957405  
 1203  0.992143072836798  
 1204  0.992142713907049  
 1205  0.992142360081263  
 1206  0.992142011273883  
 1207  0.992141667400659  
 1208  0.992141328378629  
 1209  0.992140994126070  
 1210  0.992140664562540  
 1211  0.992140339608816  
 1212  0.992140019186853  
 1213  0.992139703219822  
 1214  0.992139391632034  
 1215  0.992139084348990  
 1216  0.992138781297282  
 1217  0.992138482404628  
 1218  0.992138187599853  
 1219  0.992137896812835  
 1220  0.992137609974525  
 1221  0.992137327016916  
 1222  0.992137047873024  
 1223  0.992136772476891  
 1224  0.992136500763524  
 1225  0.992136232668929  
 1226  0.992135968130061  
 1227  0.992135707084833  
 1228  0.992135449472082  
 1229  0.992135195231551  
 1230  0.992134944303912  
 1231  0.992134696630694  
 1232  0.992134452154317  
 1233  0.992134210818057  
 1234  0.992133972566023  
 1235  0.992133737343167  
 1236  0.992133505095258  
 1237  0.992133275768871  
 1238  0.992133049311365  
 1239  0.992132825670861  
 1240  0.992132604796301  
 1241  0.992132386637307  
 1242  0.992132171144321  
 1243  0.992131958268431  
 1244  0.992131747961495  
 1245  0.992131540176097  
 1246  0.992131334865442  
 1247  0.992131131983483  
 1248  0.992130931484822  
 1249  0.992130733324720  
 1250  0.992130537459085  
 1251  0.992130343844468  
 1252  0.992130152438056  
 1253  0.992129963197644  
 1254  0.992129776081645  
 1255  0.992129591049051  
 1256  0.992129408059456  
 1257  0.992129227073055  
 1258  0.992129048050572  
 1259  0.992128870953323  
 1260  0.992128695743154  
 1261  0.992128522382453  
 1262  0.992128350834151  
 1263  0.992128181061711  
 1264  0.992128013029069  
 1265  0.992127846700734  
 1266  0.992127682041649  
 1267  0.992127519017285  
 1268  0.992127357593598  
 1269  0.992127197736959  
 1270  0.992127039414298  
 1271  0.992126882592919  
 1272  0.992126727240628  
 1273  0.992126573325650  
 1274  0.992126420816639  
 1275  0.992126269682696  
 1276  0.992126119893351  
 1277  0.992125971418494  
 1278  0.992125824228494  
 1279  0.992125678294058  
 1280  0.992125533586319  
 1281  0.992125390076776  
 1282  0.992125247737334  
 1283  0.992125106540243  
 1284  0.992124966458152  
 1285  0.992124827463997  
 1286  0.992124689531153  
 1287  0.992124552633332  
 1288  0.992124416744513  
 1289  0.992124281839088  
 1290  0.992124147891750  
 1291  0.992124014877492  
 1292  0.992123882771698  
 1293  0.992123751549987  
 1294  0.992123621188303  
 1295  0.992123491662917  
 1296  0.992123362950387  
 1297  0.992123235027537  
 1298  0.992123107871523  
 1299  0.992122981459708  
 1300  0.992122855769858  
 1301  0.992122730779852  
 1302  0.992122606467957  
 1303  0.992122482812598  
 1304  0.992122359792584  
 1305  0.992122237386852  
 1306  0.992122115574692  
 1307  0.992121994335497  
 1308  0.992121873649046  
 1309  0.992121753495282  
 1310  0.992121633854382  
 1311  0.992121514706734  
 1312  0.992121396032932  
 1313  0.992121277813882  
 1314  0.992121160030562  
 1315  0.992121042664290  
 1316  0.992120925696481  
 1317  0.992120809108823  
 1318  0.992120692883177  
 1319  0.992120577001562  
 1320  0.992120461446223  
 1321  0.992120346199620  
 1322  0.992120231244330  
 1323  0.992120116563104  
 1324  0.992120002138955  
 1325  0.992119887954943  
 1326  0.992119773994395  
 1327  0.992119660240783  
 1328  0.992119546677696  
 1329  0.992119433288910  
 1330  0.992119320058331  
 1331  0.992119206970042  
 1332  0.992119094008296  
 1333  0.992118981157430  
 1334  0.992118868401960  
 1335  0.992118755726491  
 1336  0.992118643115853  
 1337  0.992118530554918  
 1338  0.992118418028760  
 1339  0.992118305522520  
 1340  0.992118193021456  
 1341  0.992118080511029  
 1342  0.992117967976711  
 1343  0.992117855404180  
 1344  0.992117742779152  
 1345  0.992117630087497  
 1346  0.992117517315205  
 1347  0.992117404448298  
 1348  0.992117291472974  
 1349  0.992117178375458  
 1350  0.992117065142212  
 1351  0.992116951759574  
 1352  0.992116838214201  
 1353  0.992116724492621  
 1354  0.992116610581614  
 1355  0.992116496468022  
 1356  0.992116382138659  
 1357  0.992116267580531  
 1358  0.992116152780698  
 1359  0.992116037726254  
 1360  0.992115922404373  
 1361  0.992115806802358  
 1362  0.992115690907543  
 1363  0.992115574707263  
 1364  0.992115458189033  
 1365  0.992115341340359  
 1366  0.992115224148796  
 1367  0.992115106602032  
 1368  0.992114988687718  
 1369  0.992114870393644  
 1370  0.992114751707533  
 1371  0.992114632617336  
 1372  0.992114513110848  
 1373  0.992114393176104  
 1374  0.992114272801009  
 1375  0.992114151973652  
 1376  0.992114030682025  
 1377  0.992113908914324  
 1378  0.992113786658685  
 1379  0.992113663903177  
 1380  0.992113540636135  
 1381  0.992113416845741  
 1382  0.992113292520261  
 1383  0.992113167648033  
 1384  0.992113042217322  
 1385  0.992112916216527  
 1386  0.992112789633978  
 1387  0.992112662458100  
 1388  0.992112534677299  
 1389  0.992112406279950  
 1390  0.992112277254587  
 1391  0.992112147589647  
 1392  0.992112017273490  
 1393  0.992111886294783  
 1394  0.992111754641867  
 1395  0.992111622303306  
 1396  0.992111489267592  
 1397  0.992111355523267  
 1398  0.992111221058781  
 1399  0.992111085862715  
 1400  0.992110949923578  
 1401  0.992110813229814  
 1402  0.992110675770046  
 1403  0.992110537532750  
 1404  0.992110398506372  
 1405  0.992110258679472  
 1406  0.992110118040523  
 1407  0.992109976577970  
 1408  0.992109834280342  
 1409  0.992109691136061  
 1410  0.992109547133616  
 1411  0.992109402261351  
 1412  0.992109256507755  
 1413  0.992109109861196  
 1414  0.992108962310013  
 1415  0.992108813842680  
 1416  0.992108664447315  
 1417  0.992108514112488  
 1418  0.992108362826254  
 1419  0.992108210576975  
 1420  0.992108057352991  
 1421  0.992107903142260  
 1422  0.992107747933132  
 1423  0.992107591713727  
 1424  0.992107434472088  
 1425  0.992107276196364  
 1426  0.992107116874612  
 1427  0.992106956494735  
 1428  0.992106795044796  
 1429  0.992106632512713  
 1430  0.992106468886266  
 1431  0.992106304153479  
 1432  0.992106138302028  
 1433  0.992105971319761  
 1434  0.992105803194338  
 1435  0.992105633913453  
 1436  0.992105463464734  
 1437  0.992105291835730  
 1438  0.992105119013995  
 1439  0.992104944986993  
 1440  0.992104769742175  
 1441  0.992104593266828  
 1442  0.992104415548435  
 1443  0.992104236574033  
 1444  0.992104056331047  
 1445  0.992103874806435  
 1446  0.992103691987436  
 1447  0.992103507860966  
 1448  0.992103322414033  
 1449  0.992103135633524  
 1450  0.992102947506273  
 1451  0.992102758019111  
 1452  0.992102567158646  
 1453  0.992102374911624  
 1454  0.992102181264363  
 1455  0.992101986203788  
 1456  0.992101789715918  
 1457  0.992101591787332  
 1458  0.992101392404266  
 1459  0.992101191552839  
 1460  0.992100989219331  
 1461  0.992100785389653  
 1462  0.992100580049864  
 1463  0.992100373185805  
 1464  0.992100164783341  
 1465  0.992099954828182  
 1466  0.992099743305991  
 1467  0.992099530202271  
 1468  0.992099315502416  
 1469  0.992099099192132  
 1470  0.992098881256352  
 1471  0.992098661680619  
 1472  0.992098440449789  
 1473  0.992098217548988  
 1474  0.992097992963300  
 1475  0.992097766677318  
 1476  0.992097538675859  
 1477  0.992097308943729  
 1478  0.992097077465338  
 1479  0.992096844225101  
 1480  0.992096609207566  
 1481  0.992096372396730  
 1482  0.992096133776984  
 1483  0.992095893332152  
 1484  0.992095651046370  
 1485  0.992095406903328  
 1486  0.992095160886851  
 1487  0.992094912980472  
 1488  0.992094663167673  
 1489  0.992094411432000  
 1490  0.992094157756654  
 1491  0.992093902124747  
 1492  0.992093644519297  
 1493  0.992093384923363  
 1494  0.992093123319726  
 1495  0.992092859690979  
 1496  0.992092594019931  
 1497  0.992092326288745  
 1498  0.992092056479944  
 1499  0.992091784575623  
 1500  0.992091510557986  
 1501  0.992091234408793  
 1502  0.992090956110006  
 1503  0.992090675643342  
 1504  0.992090392990283  
 1505  0.992090108132213  
 1506  0.992089821050614  
 1507  0.992089531726394  
 1508  0.992089240140682  
 1509  0.992088946274444  
 1510  0.992088650108246  
 1511  0.992088351622940  
 1512  0.992088050798728  
 1513  0.992087747615871  
 1514  0.992087442054893  
 1515  0.992087134095512  
 1516  0.992086823717600  
 1517  0.992086510901083  
 1518  0.992086195625365  
 1519  0.992085877869827  
 1520  0.992085557613808  
 1521  0.992085234836356  
 1522  0.992084909516632  
 1523  0.992084581633044  
 1524  0.992084251164542  
 1525  0.992083918089447  
 1526  0.992083582385996  
 1527  0.992083244032449  
 1528  0.992082903006706  
 1529  0.992082559286678  
 1530  0.992082212849756  
 1531  0.992081863673497  
 1532  0.992081511735201  
 1533  0.992081157012021  
 1534  0.992080799480933  
 1535  0.992080439118377  
 1536  0.992080075901339  
 1537  0.992079709806037  
 1538  0.992079340808460  
 1539  0.992078968884918  
 1540  0.992078594011063  
 1541  0.992078216162662  
 1542  0.992077835315126  
 1543  0.992077451443649  
 1544  0.992077064523339  
 1545  0.992076674529132  
 1546  0.992076281435528  
 1547  0.992075885217183  
 1548  0.992075485848396  
 1549  0.992075083302941  
 1550  0.992074677554771  
 1551  0.992074268577877  
 1552  0.992073856345298  
 1553  0.992073440830468  
 1554  0.992073022006357  
 1555  0.992072599845862  
 1556  0.992072174321345  
 1557  0.992071745405401  
 1558  0.992071313070093  
 1559  0.992070877287354  
 1560  0.992070438028854  
 1561  0.992069995266211  
 1562  0.992069548970453  
 1563  0.992069099112595  
 1564  0.992068645663745  
 1565  0.992068188594266  
 1566  0.992067727874271  
 1567  0.992067263473983  
 1568  0.992066795363394  
 1569  0.992066323511969  
 1570  0.992065847888786  
 1571  0.992065368463435  
 1572  0.992064885204229  
 1573  0.992064398080417  
 1574  0.992063907059730  
 1575  0.992063412110350  
 1576  0.992062913200404  
 1577  0.992062410297205  
 1578  0.992061903368180  
 1579  0.992061392380144  
 1580  0.992060877299995  
 1581  0.992060358094219  
 1582  0.992059834729024  
 1583  0.992059307170390  
 1584  0.992058775383680  
 1585  0.992058239334836  
 1586  0.992057698988570  
 1587  0.992057154309830  
 1588  0.992056605262868  
 1589  0.992056051812096  
 1590  0.992055493921520  
 1591  0.992054931554728  
 1592  0.992054364675224  
 1593  0.992053793245495  
 1594  0.992053217228912  
 1595  0.992052636587615  
 1596  0.992052051283500  
 1597  0.992051461278892  
 1598  0.992050866534810  
 1599  0.992050267012788  
 1600  0.992049662673212  
 1601  0.992049053477148  
 1602  0.992048439384414  
 1603  0.992047820355013  
 1604  0.992047196348240  
 1605  0.992046567323785  
 1606  0.992045933240184  
 1607  0.992045294056035  
 1608  0.992044649729230  
 1609  0.992044000217833  
 1610  0.992043345479670  
 1611  0.992042685471287  
 1612  0.992042020149810  
 1613  0.992041349471136  
 1614  0.992040673392031  
 1615  0.992039991867607  
 1616  0.992039304853446  
 1617  0.992038612304144  
 1618  0.992037914174943  
 1619  0.992037210419169  
 1620  0.992036500991091  
 1621  0.992035785844224  
 1622  0.992035064931033  
 1623  0.992034338204628  
 1624  0.992033605617035  
 1625  0.992032867119990  
 1626  0.992032122664851  
 1627  0.992031372203110  
 1628  0.992030615684594  
 1629  0.992029853060444  
 1630  0.992029084279123  
 1631  0.992028309291148  
 1632  0.992027528044901  
 1633  0.992026740488562  
 1634  0.992025946570592  
 1635  0.992025146238557  
 1636  0.992024339439572  
 1637  0.992023526120133  
 1638  0.992022706226664  
 1639  0.992021879705069  
 1640  0.992021046500418  
 1641  0.992020206558134  
 1642  0.992019359821338  
 1643  0.992018506235361  
 1644  0.992017645743172  
 1645  0.992016778287312  
 1646  0.992015903810982  
 1647  0.992015022255762  
 1648  0.992014133563243  
 1649  0.992013237674434  
 1650  0.992012334529702  
 1651  0.992011424069082  
 1652  0.992010506232253  
 1653  0.992009580957991  
 1654  0.992008648184661  
 1655  0.992007707850860  
 1656  0.992006759892569  
 1657  0.992005804248142  
 1658  0.992004840852920  
 1659  0.992003869643383  
 1660  0.992002890553907  
 1661  0.992001903519758  
 1662  0.992000908474304  
 1663  0.991999905352163  
 1664  0.991998894085699  
 1665  0.991997874607239  
 1666  0.991996846848203  
 1667  0.991995810740342  
 1668  0.991994766214666  
 1669  0.991993713200103  
 1670  0.991992651626619  
 1671  0.991991581422977  
 1672  0.991990502517564  
 1673  0.991989414837601  
 1674  0.991988318310168  
 1675  0.991987212861784  
 1676  0.991986098417497  
 1677  0.991984974902910  
 1678  0.991983842241753  
 1679  0.991982700358443  
 1680  0.991981549175350  
 1681  0.991980388615715  
 1682  0.991979218600268  
 1683  0.991978039050316  
 1684  0.991976849886308  
 1685  0.991975651028367  
 1686  0.991974442394483  
 1687  0.991973223903097  
 1688  0.991971995471998  
 1689  0.991970757017868  
 1690  0.991969508456820  
 1691  0.991968249704432  
 1692  0.991966980674282  
 1693  0.991965701280742  
 1694  0.991964411436911  
 1695  0.991963111055549  
 1696  0.991961800047357  
 1697  0.991960478323719  
 1698  0.991959145794258  
 1699  0.991957802367712  
 1700  0.991956447953505  
 1701  0.991955082458628  
 1702  0.991953705789309  
 1703  0.991952317852545  
 1704  0.991950918552429  
 1705  0.991949507793341  
 1706  0.991948085479169  
 1707  0.991946651512603  
 1708  0.991945205794056  
 1709  0.991943748226044  
 1710  0.991942278706552  
 1711  0.991940797135729  
 1712  0.991939303411833  
 1713  0.991937797432254  
 1714  0.991936279092210  
 1715  0.991934748288349  
 1716  0.991933204914378  
 1717  0.991931648862957  
 1718  0.991930080028346  
 1719  0.991928498301185  
 1720  0.991926903572114  
 1721  0.991925295731257  
 1722  0.991923674666197  
 1723  0.991922040264988  
 1724  0.991920392414887  
 1725  0.991918731001207  
 1726  0.991917055907817  
 1727  0.991915367018683  
 1728  0.991913664217248  
 1729  0.991911947383393  
 1730  0.991910216397590  
 1731  0.991908471140657  
 1732  0.991906711489241  
 1733  0.991904937320684  
 1734  0.991903148511447  
 1735  0.991901344935211  
 1736  0.991899526467351  
 1737  0.991897692979307  
 1738  0.991895844342738  
 1739  0.991893980427590  
 1740  0.991892101102316  
 1741  0.991890206236498  
 1742  0.991888295695872  
 1743  0.991886369344820  
 1744  0.991884427048213  
 1745  0.991882468669844  
 1746  0.991880494070619  
 1747  0.991878503109860  
 1748  0.991876495648766  
 1749  0.991874471544253  
 1750  0.991872430651963  
 1751  0.991870372828392  
 1752  0.991868297926749  
 1753  0.991866205799330  
 1754  0.991864096297142  
 1755  0.991861969270587  
 1756  0.991859824568755  
 1757  0.991857662036472  
 1758  0.991855481520679  
 1759  0.991853282865759  
 1760  0.991851065913190  
 1761  0.991848830504843  
 1762  0.991846576480624  
 1763  0.991844303678238  
 1764  0.991842011935685  
 1765  0.991839701086112  
 1766  0.991837370965254  
 1767  0.991835021403485  
 1768  0.991832652232430  
 1769  0.991830263280445  
 1770  0.991827854374381  
 1771  0.991825425341489  
 1772  0.991822976004819  
 1773  0.991820506186122  
 1774  0.991818015708237  
 1775  0.991815504387868  
 1776  0.991812972043605  
 1777  0.991810418491666  
 1778  0.991807843543979  
 1779  0.991805247014316  
 1780  0.991802628712143  
 1781  0.991799988446582  
 1782  0.991797326023832  
 1783  0.991794641248816  
 1784  0.991791933924836  
 1785  0.991789203853431  
 1786  0.991786450832032  
 1787  0.991783674660667  
 1788  0.991780875132208  
 1789  0.991778052042492  
 1790  0.991775205179289  
 1791  0.991772334337488  
 1792  0.991769439298594  
 1793  0.991766519851134  
 1794  0.991763575779077  
 1795  0.991760606862100  
 1796  0.991757612880605  
 1797  0.991754593609473  
 1798  0.991751548825465  
 1799  0.991748478300543  
 1800  0.991745381805188  
 1801  0.991742259108427  
 1802  0.991739109974291  
 1803  0.991735934168048  
 1804  0.991732731451223  
 1805  0.991729501583014  
 1806  0.991726244318555  
 1807  0.991722959412476  
 1808  0.991719646619347  
 1809  0.991716305685642  
 1810  0.991712936358968  
 1811  0.991709538386173  
 1812  0.991706111507515  
 1813  0.991702655461388  
 1814  0.991699169986693  
 1815  0.991695654817861  
 1816  0.991692109686761  
 1817  0.991688534320410  
 1818  0.991684928448285  
 1819  0.991681291792163  
 1820  0.991677624073906  
 1821  0.991673925010340  
 1822  0.991670194320064  
 1823  0.991666431712050  
 1824  0.991662636900377  
 1825  0.991658809586242  
 1826  0.991654949479179  
 1827  0.991651056277379  
 1828  0.991647129677929  
 1829  0.991643169379219  
 1830  0.991639175070975  
 1831  0.991635146443948  
 1832  0.991631083181006  
 1833  0.991626984965972  
 1834  0.991622851479820  
 1835  0.991618682397510  
 1836  0.991614477390972  
 1837  0.991610236132895  
 1838  0.991605958285915  
 1839  0.991601643515497  
 1840  0.991597291481652  
 1841  0.991592901838564  
 1842  0.991588474239958  
 1843  0.991584008335058  


==> tau1_vector_new.txt <==
1001 0.003521341319988
1002 0.003469226768102
1003 0.003417824911724
1004 0.003367128245765
1005 0.003317129240451
1006 0.003267820348575
1007 0.003219194012186
1008 0.003171242668758
1009 0.003123958756865
1010 0.003077334721418
1011 0.003031363018500
1012 0.002986036119834
1013 0.002941346516879
1014 0.002897286724654
1015 0.002853849285246
1016 0.002811026771057
1017 0.002768811787802
1018 0.002727196977294
1019 0.002686175019996
1020 0.002645738637413
1021 0.002605880594260
1022 0.002566593700488
1023 0.002527870813176
1024 0.002489704838222
1025 0.002452088731956
1026 0.002415015502576
1027 0.002378478211506
1028 0.002342469974622
1029 0.002306983963372
1030 0.002272013405815
1031 0.002237551587543
1032 0.002203591852531
1033 0.002170127603918
1034 0.002137152304669
1035 0.002104659478215
1036 0.002072642708975
1037 0.002041095642864
1038 0.002010011987687
1039 0.001979385513510
1040 0.001949210052962
1041 0.001919479501488
1042 0.001890187817555
1043 0.001861329022801
1044 0.001832897202148
1045 0.001804886503874
1046 0.001777291139632
1047 0.001750105384460
1048 0.001723323576714
1049 0.001696940118015
1050 0.001670949473106
1051 0.001645346169744
1052 0.001620124798519
1053 0.001595280012651
1054 0.001570806527781
1055 0.001546699121716
1056 0.001522952634179
1057 0.001499561966498
1058 0.001476522081322
1059 0.001453828002278
1060 0.001431474813631
1061 0.001409457659935
1062 0.001387771745639
1063 0.001366412334719
1064 0.001345374750258
1065 0.001324654374037
1066 0.001304246646115
1067 0.001284147064382
1068 0.001264351184126
1069 0.001244854617558
1070 0.001225653033367
1071 0.001206742156235
1072 0.001188117766369
1073 0.001169775699007
1074 0.001151711843933
1075 0.001133922144984
1076 0.001116402599537
1077 0.001099149258019
1078 0.001082158223395
1079 0.001065425650653
1080 0.001048947746286
1081 0.001032720767793
1082 0.001016741023144
1083 0.001001004870269
1084 0.000985508716538
1085 0.000970249018232
1086 0.000955222280034
1087 0.000940425054491
1088 0.000925853941511
1089 0.000911505587825
1090 0.000897376686476
1091 0.000883463976303
1092 0.000869764241409
1093 0.000856274310652
1094 0.000842991057136
1095 0.000829911397691
1096 0.000817032292359
1097 0.000804350743885
1098 0.000791863797223
1099 0.000779568539009
1100 0.000767462097083
1101 0.000755541639978
1102 0.000743804376417
1103 0.000732247554834
1104 0.000720868462884
1105 0.000709664426936
1106 0.000698632811628
1107 0.000687771019342
1108 0.000677076489761
1109 0.000666546699388
1110 0.000656179161071
1111 0.000645971423544
1112 0.000635921070967
1113 0.000626025722460
1114 0.000616283031658
1115 0.000606690686265
1116 0.000597246407589
1117 0.000587947950133
1118 0.000578793101125
1119 0.000569779680109
1120 0.000560905538498
1121 0.000552168559164
1122 0.000543566656013
1123 0.000535097773559
1124 0.000526759886529
1125 0.000518550999439
1126 0.000510469146206
1127 0.000502512389732
1128 0.000494678821520
1129 0.000486966561285
1130 0.000479373756557
1131 0.000471898582306
1132 0.000464539240566
1133 0.000457293960049
1134 0.000450160995792
1135 0.000443138628786
1136 0.000436225165596
1137 0.000429418938042
1138 0.000422718302804
1139 0.000416121641112
1140 0.000409627358363
1141 0.000403233883818
1142 0.000396939670236
1143 0.000390743193560
1144 0.000384642952576
1145 0.000378637468602
1146 0.000372725285154
1147 0.000366904967635
1148 0.000361175103030
1149 0.000355534299586
1150 0.000349981186515
1151 0.000344514413681
1152 0.000339132651325
1153 0.000333834589752
1154 0.000328618939045
1155 0.000323484428790
1156 0.000318429807785
1157 0.000313453843759
1158 0.000308555323102
1159 0.000303733050596
1160 0.000298985849144
1161 0.000294312559501
1162 0.000289712040027
1163 0.000285183166412
1164 0.000280724831441
1165 0.000276335944728
1166 0.000272015432475
1167 0.000267762237233
1168 0.000263575317658
1169 0.000259453648267
1170 0.000255396219214
1171 0.000251402036056
1172 0.000247470119525
1173 0.000243599505300
1174 0.000239789243794
1175 0.000236038399929
1176 0.000232346052920
1177 0.000228711296072
1178 0.000225133236555
1179 0.000221610995211
1180 0.000218143706350
1181 0.000214730517538
1182 0.000211370589408
1183 0.000208063095466
1184 0.000204807221892
1185 0.000201602167359
1186 0.000198447142840
1187 0.000195341371414
1188 0.000192284088108
1189 0.000189274539701
1190 0.000186311984549
1191 0.000183395692416
1192 0.000180524944296
1193 0.000177699032250
1194 0.000174917259235
1195 0.000172178938946
1196 0.000169483395642
1197 0.000166829963999
1198 0.000164217988944
1199 0.000161646825507
1200 0.000159115838664
1201 0.000156624403182
1202 0.000154171903484
1203 0.000151757733487
1204 0.000149381296473
1205 0.000147042004931
1206 0.000144739280431
1207 0.000142472553478
1208 0.000140241263381
1209 0.000138044858115
1210 0.000135882794192
1211 0.000133754536530
1212 0.000131659558322
1213 0.000129597340920
1214 0.000127567373694
1215 0.000125569153929
1216 0.000123602186685
1217 0.000121665984692
1218 0.000119760068235
1219 0.000117883965018
1220 0.000116037210073
1221 0.000114219345644
1222 0.000112429921058
1223 0.000110668492644
1224 0.000108934623606
1225 0.000107227883925
1226 0.000105547850255
1227 0.000103894105822
1228 0.000102266240315
1229 0.000100663849794
1230 0.000099086536595
1231 0.000097533909229
1232 0.000096005582285
1233 0.000094501176340
1234 0.000093020317871
1235 0.000091562639145
1236 0.000090127778166
1237 0.000088715378549
1238 0.000087325089455
1239 0.000085956565497
1240 0.000084609466666
1241 0.000083283458238
1242 0.000081978210693
1243 0.000080693399641
1244 0.000079428705742
1245 0.000078183814618
1246 0.000076958416793
1247 0.000075752207602
1248 0.000074564887130
1249 0.000073396160124
1250 0.000072245735932
1251 0.000071113328430
1252 0.000069998655951
1253 0.000068901441212
1254 0.000067821411258
1255 0.000066758297378
1256 0.000065711835054
1257 0.000064681763886
1258 0.000063667827540
1259 0.000062669773671
1260 0.000061687353871
1261 0.000060720323607
1262 0.000059768442155
1263 0.000058831472544
1264 0.000057909181508
1265 0.000057001339410
1266 0.000056107720201
1267 0.000055228101350
1268 0.000054362263811
1269 0.000053509991946
1270 0.000052671073486
1271 0.000051845299472
1272 0.000051032464211
1273 0.000050232365216
1274 0.000049444803165
1275 0.000048669581842
1276 0.000047906508097
1277 0.000047155391805
1278 0.000046416045796
1279 0.000045688285826
1280 0.000044971930536
1281 0.000044266801394
1282 0.000043572722657
1283 0.000042889521326
1284 0.000042217027109
1285 0.000041555072370
1286 0.000040903492093
1287 0.000040262123846
1288 0.000039630807727
1289 0.000039009386336
1290 0.000038397704739
1291 0.000037795610411
1292 0.000037202953222
1293 0.000036619585381
1294 0.000036045361419
1295 0.000035480138124
1296 0.000034923774536
1297 0.000034376131896
1298 0.000033837073613
1299 0.000033306465232
1300 0.000032784174402
1301 0.000032270070834
1302 0.000031764026292
1303 0.000031265914533
1304 0.000030775611294
1305 0.000030292994252
1306 0.000029817943000
1307 0.000029350339015
1308 0.000028890065625
1309 0.000028437007988
1310 0.000027991053054
1311 0.000027552089541
1312 0.000027120007917
1313 0.000026694700355
1314 0.000026276060719
1315 0.000025863984527
1316 0.000025458368947
1317 0.000025059112742
1318 0.000024666116264
1319 0.000024279281428
1320 0.000023898511678
1321 0.000023523711975
1322 0.000023154788766
1323 0.000022791649960
1324 0.000022434204910
1325 0.000022082364387
1326 0.000021736040559
1327 0.000021395146971
1328 0.000021059598518
1329 0.000020729311427
1330 0.000020404203244
1331 0.000020084192796
1332 0.000019769200191
1333 0.000019459146776
1334 0.000019153955142
1335 0.000018853549085
1336 0.000018557853598
1337 0.000018266794843
1338 0.000017980300141
1339 0.000017698297959
1340 0.000017420717870
1341 0.000017147490565
1342 0.000016878547807
1343 0.000016613822434
1344 0.000016353248342
1345 0.000016096760447
1346 0.000015844294706
1347 0.000015595788055
1348 0.000015351178437
1349 0.000015110404761
1350 0.000014873406886
1351 0.000014640125620
1352 0.000014410502705
1353 0.000014184480782
1354 0.000013962003398
1355 0.000013743014985
1356 0.000013527460841
1357 0.000013315287125
1358 0.000013106440842
1359 0.000012900869819
1360 0.000012698522711
1361 0.000012499348966
1362 0.000012303298834
1363 0.000012110323342
1364 0.000011920374280
1365 0.000011733404198
1366 0.000011549366386
1367 0.000011368214873
1368 0.000011189904399
1369 0.000011014390422
1370 0.000010841629088
1371 0.000010671577240
1372 0.000010504192399
1373 0.000010339432737
1374 0.000010177257094
1375 0.000010017624954
1376 0.000009860496431
1377 0.000009705832271
1378 0.000009553593829
1379 0.000009403743068
1380 0.000009256242548
1381 0.000009111055418
1382 0.000008968145396
1383 0.000008827476778
1384 0.000008689014414
1385 0.000008552723713
1386 0.000008418570611
1387 0.000008286521595
1388 0.000008156543669
1389 0.000008028604350
1390 0.000007902671674
1391 0.000007778714170
1392 0.000007656700866
1393 0.000007536601275
1394 0.000007418385380
1395 0.000007302023642
1396 0.000007187486991
1397 0.000007074746797
1398 0.000006963774890
1399 0.000006854543541
1400 0.000006747025450
1401 0.000006641193752
1402 0.000006537022000
1403 0.000006434484156
1404 0.000006333554602
1405 0.000006234208114
1406 0.000006136419865
1407 0.000006040165415
1408 0.000005945420710
1409 0.000005852162073
1410 0.000005760366198
1411 0.000005670010147
1412 0.000005581071333
1413 0.000005493527531
1414 0.000005407356863
1415 0.000005322537796
1416 0.000005239049127
1417 0.000005156869995
1418 0.000005075979859
1419 0.000004996358507
1420 0.000004917986035
1421 0.000004840842855
1422 0.000004764909687
1423 0.000004690167561
1424 0.000004616597790
1425 0.000004544181988
1426 0.000004472902054
1427 0.000004402740178
1428 0.000004333678821
1429 0.000004265700722
1430 0.000004198788892
1431 0.000004132926607
1432 0.000004068097404
1433 0.000004004285082
1434 0.000003941473692
1435 0.000003879647534
1436 0.000003818791152
1437 0.000003758889344
1438 0.000003699927132
1439 0.000003641889778
1440 0.000003584762776
1441 0.000003528531850
1442 0.000003473182948
1443 0.000003418702229
1444 0.000003365076078
1445 0.000003312291092
1446 0.000003260334081
1447 0.000003209192050
1448 0.000003158852226
1449 0.000003109302018
1450 0.000003060529046
1451 0.000003012521115
1452 0.000002965266231
1453 0.000002918752577
1454 0.000002872968532
1455 0.000002827902645
1456 0.000002783543657
1457 0.000002739880481
1458 0.000002696902198
1459 0.000002654598072
1460 0.000002612957521
1461 0.000002571970141
1462 0.000002531625688
1463 0.000002491914076
1464 0.000002452825377
1465 0.000002414349823
1466 0.000002376477797
1467 0.000002339199828
1468 0.000002302506602
1469 0.000002266388948
1470 0.000002230837836
1471 0.000002195844375
1472 0.000002161399828
1473 0.000002127495577
1474 0.000002094123151
1475 0.000002061274204
1476 0.000002028940528
1477 0.000001997114043
1478 0.000001965786788
1479 0.000001934950935
1480 0.000001904598777
1481 0.000001874722728
1482 0.000001845315316
1483 0.000001816369191
1484 0.000001787877119
1485 0.000001759831976
1486 0.000001732226756
1487 0.000001705054554
1488 0.000001678308578
1489 0.000001651982144
1490 0.000001626068670
1491 0.000001600561680
1492 0.000001575454797
1493 0.000001550741745
1494 0.000001526416344
1495 0.000001502472517
1496 0.000001478904278
1497 0.000001455705735
1498 0.000001432871088
1499 0.000001410394631
1500 0.000001388270743
1501 0.000001366493896
1502 0.000001345058647
1503 0.000001323959633
1504 0.000001303191582
1505 0.000001282749308
1506 0.000001262627692
1507 0.000001242821711
1508 0.000001223326410
1509 0.000001204136918
1510 0.000001185248437
1511 0.000001166656245
1512 0.000001148355695
1513 0.000001130342212
1514 0.000001112611295
1515 0.000001095158505
1516 0.000001077979488
1517 0.000001061069944
1518 0.000001044425650
1519 0.000001028042441
1520 0.000001011916225
1521 0.000000996042969
1522 0.000000980418704
1523 0.000000965039527
1524 0.000000949901592
1525 0.000000935001116
1526 0.000000920334371
1527 0.000000905897695
1528 0.000000891687475
1529 0.000000877700162
1530 0.000000863932261
1531 0.000000850380323
1532 0.000000837040967
1533 0.000000823910857
1534 0.000000810986708
1535 0.000000798265293
1536 0.000000785743429
1537 0.000000773417987
1538 0.000000761285888
1539 0.000000749344092
1540 0.000000737589622
1541 0.000000726019537
1542 0.000000714630942
1543 0.000000703420994
1544 0.000000692386890
1545 0.000000681525869
1546 0.000000670835218
1547 0.000000660312262
1548 0.000000649954375
1549 0.000000639758965
1550 0.000000629723482
1551 0.000000619845422
1552 0.000000610122311
1553 0.000000600551718
1554 0.000000591131255
1555 0.000000581858565
1556 0.000000572731328
1557 0.000000563747265
1558 0.000000554904127
1559 0.000000546199707
1560 0.000000537631828
1561 0.000000529198347
1562 0.000000520897157
1563 0.000000512726182
1564 0.000000504683380
1565 0.000000496766739
1566 0.000000488974285
1567 0.000000481304062
1568 0.000000473754156
1569 0.000000466322683
1570 0.000000459007783
1571 0.000000451807627
1572 0.000000444720416
1573 0.000000437744374
1574 0.000000430877763
1575 0.000000424118864
1576 0.000000417465987
1577 0.000000410917470
1578 0.000000404471675
1579 0.000000398126991
1580 0.000000391881832
1581 0.000000385734636
1582 0.000000379683868
1583 0.000000373728014
1584 0.000000367865586
1585 0.000000362095119
1586 0.000000356415168
1587 0.000000350824316
1588 0.000000345321161
1589 0.000000339904334
1590 0.000000334572476
1591 0.000000329324256
1592 0.000000324158359
1593 0.000000319073499
1594 0.000000314068400
1595 0.000000309141815
1596 0.000000304292507
1597 0.000000299519270
1598 0.000000294820906
1599 0.000000290196244
1600 0.000000285644123
1601 0.000000281163410
1602 0.000000276752984
1603 0.000000272411740
1604 0.000000268138595
1605 0.000000263932481
1606 0.000000259792342
1607 0.000000255717151
1608 0.000000251705883
1609 0.000000247757535
1610 0.000000243871125
1611 0.000000240045677
1612 0.000000236280238
1613 0.000000232573864
1614 0.000000228925628
1615 0.000000225334621
1616 0.000000221799946
1617 0.000000218320714
1618 0.000000214896060
1619 0.000000211525128
1620 0.000000208207071
1621 0.000000204941062
1622 0.000000201726285
1623 0.000000198561937
1624 0.000000195447224
1625 0.000000192381371
1626 0.000000189363613
1627 0.000000186393188
1628 0.000000183469360
1629 0.000000180591397
1630 0.000000177758577
1631 0.000000174970194
1632 0.000000172225549
1633 0.000000169523960
1634 0.000000166864749
1635 0.000000164247252
1636 0.000000161670810
1637 0.000000159134786
1638 0.000000156638542
1639 0.000000154181456
1640 0.000000151762910
1641 0.000000149382306
1642 0.000000147039042
1643 0.000000144732536
1644 0.000000142462212
1645 0.000000140227501
1646 0.000000138027843
1647 0.000000135862689
1648 0.000000133731500
1649 0.000000131633740
1650 0.000000129568889
1651 0.000000127536424
1652 0.000000125535843
1653 0.000000123566645
1654 0.000000121628336
1655 0.000000119720429
1656 0.000000117842452
1657 0.000000115993933
1658 0.000000114174412
1659 0.000000112383432
1660 0.000000110620546
1661 0.000000108885316
1662 0.000000107177299
1663 0.000000105496077
1664 0.000000103841227
1665 0.000000102212339
1666 0.000000100609001
1667 0.000000099030811
1668 0.000000097477379
1669 0.000000095948314
1670 0.000000094443233
1671 0.000000092961763
1672 0.000000091503530
1673 0.000000090068176
1674 0.000000088655333
1675 0.000000087264653
1676 0.000000085895789
1677 0.000000084548395
1678 0.000000083222139
1679 0.000000081916687
1680 0.000000080631711
1681 0.000000079366893
1682 0.000000078121915
1683 0.000000076896466
1684 0.000000075690239
1685 0.000000074502935
1686 0.000000073334254
1687 0.000000072183906
1688 0.000000071051602
1689 0.000000069937061
1690 0.000000068840001
1691 0.000000067760151
1692 0.000000066697240
1693 0.000000065651001
1694 0.000000064621175
1695 0.000000063607503
1696 0.000000062609732
1697 0.000000061627611
1698 0.000000060660898
1699 0.000000059709348
1700 0.000000058772724
1701 0.000000057850794
1702 0.000000056943323
1703 0.000000056050088
1704 0.000000055170863
1705 0.000000054305434
1706 0.000000053453576
1707 0.000000052615082
1708 0.000000051789742
1709 0.000000050977347
1710 0.000000050177695
1711 0.000000049390589
1712 0.000000048615828
1713 0.000000047853220
1714 0.000000047102577
1715 0.000000046363706
1716 0.000000045636425
1717 0.000000044920553
1718 0.000000044215914
1719 0.000000043522322
1720 0.000000042839614
1721 0.000000042167614
1722 0.000000041506155
1723 0.000000040855073
1724 0.000000040214201
1725 0.000000039583386
1726 0.000000038962464
1727 0.000000038351282
1728 0.000000037749688
1729 0.000000037157529
1730 0.000000036574659
1731 0.000000036000934
1732 0.000000035436208
1733 0.000000034880340
1734 0.000000034333191
1735 0.000000033794626
1736 0.000000033264507
1737 0.000000032742707
1738 0.000000032229089
1739 0.000000031723530
1740 0.000000031225899
1741 0.000000030736077
1742 0.000000030253934
1743 0.000000029779357
1744 0.000000029312224
1745 0.000000028852417
1746 0.000000028399826
1747 0.000000027954335
1748 0.000000027515827
1749 0.000000027084201
1750 0.000000026659346
1751 0.000000026241155
1752 0.000000025829522
1753 0.000000025424346
1754 0.000000025025528
1755 0.000000024632966
1756 0.000000024246561
1757 0.000000023866215
1758 0.000000023491837
1759 0.000000023123332
1760 0.000000022760607
1761 0.000000022403573
1762 0.000000022052139
1763 0.000000021706217
1764 0.000000021365721
1765 0.000000021030567
1766 0.000000020700670
1767 0.000000020375949
1768 0.000000020056319
1769 0.000000019741705
1770 0.000000019432025
1771 0.000000019127204
1772 0.000000018827164
1773 0.000000018531829
1774 0.000000018241129
1775 0.000000017954987
1776 0.000000017673335
1777 0.000000017396101
1778 0.000000017123214
1779 0.000000016854609
1780 0.000000016590218
1781 0.000000016329974
1782 0.000000016073811
1783 0.000000015821668
1784 0.000000015573478
1785 0.000000015329181
1786 0.000000015088719
1787 0.000000014852028
1788 0.000000014619050
1789 0.000000014389724
1790 0.000000014163997
1791 0.000000013941811
1792 0.000000013723108
1793 0.000000013507842
1794 0.000000013295947
1795 0.000000013087377
1796 0.000000012882081
1797 0.000000012680001
1798 0.000000012481095
1799 0.000000012285306
1800 0.000000012092589
1801 0.000000011902898
1802 0.000000011716179
1803 0.000000011532388
1804 0.000000011351482
1805 0.000000011173415
1806 0.000000010998141
1807 0.000000010825615
1808 0.000000010655795
1809 0.000000010488639
1810 0.000000010324106
1811 0.000000010162154
1812 0.000000010002741
1813 0.000000009845830
1814 0.000000009691380
1815 0.000000009539351
1816 0.000000009389708
1817 0.000000009242415
1818 0.000000009097429
1819 0.000000008954720
1820 0.000000008814246
1821 0.000000008675977
1822 0.000000008539878
1823 0.000000008405912
1824 0.000000008274051
1825 0.000000008144255
1826 0.000000008016496
1827 0.000000007890741
1828 0.000000007766959
1829 0.000000007645121
1830 0.000000007525189
1831 0.000000007407142
1832 0.000000007290946
1833 0.000000007176572
1834 0.000000007063992
1835 0.000000006953178
1836 0.000000006844103
1837 0.000000006736740
1838 0.000000006631060
1839 0.000000006527037
1840 0.000000006424646
1841 0.000000006323862
1842 0.000000006224656
1843 0.000000006127009
1844 0.000000006030895
1845 0.000000005936285
1846 0.000000005843162
1847 0.000000005751498
1848 0.000000005661271
1849 0.000000005572462
1850 0.000000005485044
1851 0.000000005399001
1852 0.000000005314305
1853 0.000000005230937
1854 0.000000005148876
1855 0.000000005068104
1856 0.000000004988598
1857 0.000000004910340
1858 0.000000004833309
1859 0.000000004757486
1860 0.000000004682854
1861 0.000000004609392
1862 0.000000004537081
1863 0.000000004465908
1864 0.000000004395845
1865 0.000000004326883
1866 0.000000004259005
1867 0.000000004192191
1868 0.000000004126427
1869 0.000000004061692
1870 0.000000003997975
1871 0.000000003935255
1872 0.000000003873518
1873 0.000000003812752
1874 0.000000003752941
1875 0.000000003694062
1876 0.000000003636111
1877 0.000000003579067
1878 0.000000003522920
1879 0.000000003467651
1880 0.000000003413250
1881 0.000000003359703
1882 0.000000003306998
1883 0.000000003255117
1884 0.000000003204050
1885 0.000000003153784
1886 0.000000003104308
1887 0.000000003055608
1888 0.000000003007670
1889 0.000000002960484
1890 0.000000002914038
1891 0.000000002868324
1892 0.000000002823324
1893 0.000000002779030
1894 0.000000002735432
1895 0.000000002692517
1896 0.000000002650277
1897 0.000000002608698
1898 0.000000002567770
1899 0.000000002527483
1900 0.000000002487835
1901 0.000000002448802
1902 0.000000002410385
1903 0.000000002372570
1904 0.000000002335345
1905 0.000000002298704
1906 0.000000002262641
1907 0.000000002227145
1908 0.000000002192201
1909 0.000000002157807
1910 0.000000002123954
1911 0.000000002090631
1912 0.000000002057830
1913 0.000000002025545
1914 0.000000001993766
1915 0.000000001962485
1916 0.000000001931696
1917 0.000000001901388
1918 0.000000001871556
1919 0.000000001842192
1920 0.000000001813288
1921 0.000000001784840
1922 0.000000001756835
1923 0.000000001729273
1924 0.000000001702140
1925 0.000000001675433
1926 0.000000001649147
1927 0.000000001623273
1928 0.000000001597803
1929 0.000000001572731
1930 0.000000001548057
1931 0.000000001523767
1932 0.000000001499860
1933 0.000000001476325
1934 0.000000001453162
1935 0.000000001430361
1936 0.000000001407919
1937 0.000000001385825
1938 0.000000001364082
1939 0.000000001342678
1940 0.000000001321612
1941 0.000000001300874
1942 0.000000001280464
1943 0.000000001260371
1944 0.000000001240595
1945 0.000000001221130
1946 0.000000001201967
1947 0.000000001183107
1948 0.000000001164543
1949 0.000000001146269
1950 0.000000001128280
1951 0.000000001110577
1952 0.000000001093150
1953 0.000000001075998
1954 0.000000001059113
1955 0.000000001042493
1956 0.000000001026136
1957 0.000000001010031
1958 0.000000000994183

